Test-time Recalibration of Conformal Predictors Under Distribution Shift Based on Unlabeled Examples

Modern image classifiers are very accurate, but the predictions come without uncertainty estimates. Conformal predictors provide uncertainty estimates by computing a set of classes containing the correct class with a user-specified probability based on the classifier's probability estimates. To provide such sets, conformal predictors often estimate a cutoff threshold for the probability estimates based on a calibration set. Conformal predictors guarantee reliability only when the calibration set is from the same distribution as the test set. Therefore, conformal predictors need to be recalibrated for new distributions. However, in practice, labeled data from new distributions is rarely available, making calibration infeasible. In this work, we consider the problem of predicting the cutoff threshold for a new distribution based on unlabeled examples. While it is impossible in general to guarantee reliability when calibrating based on unlabeled examples, we propose a method that provides excellent uncertainty estimates under natural distribution shifts, and provably works for a specific model of a distribution shift.

==> tables/domainnet_cov_all2info.csv <==
index,Method,alpha,predicted_coverage,predicted_size
0,PS-C,0.01,1.0,345.0
1,PS-C,0.025,0.888,170.659
2,PS-C,0.05,0.779,95.119
3,PS-C,0.075,0.701,56.438
4,PS-C,0.1,0.638,36.325
5,PS-C,0.15,0.533,15.025
6,PS-C,0.2,0.467,7.354
7,PS-M,0.01,1.0,345.0
8,PS-M,0.025,1.0,345.0
9,PS-M,0.05,1.0,345.0
10,PS-M,0.075,1.0,345.0
11,PS-M,0.1,1.0,345.0
12,PS-M,0.15,1.0,345.0
13,PS-M,0.2,0.94,232.358
14,PS-R,0.01,1.0,345.0
15,PS-R,0.025,1.0,345.0
16,PS-R,0.05,1.0,345.0
17,PS-R,0.075,0.951,246.75
18,PS-R,0.1,0.91,193.402
19,PS-R,0.15,0.864,152.299
20,PS-R,0.2,0.799,106.672
21,PS-W,0.01,1.0,345.0
22,PS-W,0.025,1.0,345.0
23,PS-W,0.05,1.0,345.0
24,PS-W,0.075,1.0,345.0
25,PS-W,0.1,0.94,232.358
26,PS-W,0.15,0.898,182.493
27,PS-W,0.2,0.852,142.478
49,WSCI,0.01,0.995,329.916
50,WSCI,0.025,0.978,291.618
51,WSCI,0.05,0.947,240.735
52,WSCI,0.075,0.92,204.821
53,WSCI,0.1,0.887,169.646
54,WSCI,0.15,0.815,116.823
55,WSCI,0.2,0.754,81.093


==> tables/domainnet_cov_real2info.csv <==
index,Method,alpha,predicted_coverage,predicted_size
0,PS-C,0.01,0.951,246.75
1,PS-C,0.025,0.814,116.141
2,PS-C,0.05,0.696,54.107
3,PS-C,0.075,0.609,28.865
4,PS-C,0.1,0.547,17.064
5,PS-C,0.15,0.466,7.296
6,PS-C,0.2,0.405,3.575
7,PS-M,0.01,1.0,345.0
8,PS-M,0.025,1.0,345.0
9,PS-M,0.05,1.0,345.0
10,PS-M,0.075,1.0,345.0
11,PS-M,0.1,1.0,345.0
12,PS-M,0.15,0.921,206.516
13,PS-M,0.2,0.88,164.161
14,PS-R,0.01,1.0,345.0
15,PS-R,0.025,1.0,345.0
16,PS-R,0.05,1.0,345.0
17,PS-R,0.075,0.847,138.561
18,PS-R,0.1,0.76,84.384
19,PS-R,0.15,0.672,45.873
20,PS-R,0.2,0.594,25.514
21,PS-W,0.01,1.0,345.0
22,PS-W,0.025,1.0,345.0
23,PS-W,0.05,1.0,345.0
24,PS-W,0.075,1.0,345.0
25,PS-W,0.1,1.0,345.0
26,PS-W,0.15,0.901,186.387
27,PS-W,0.2,0.824,123.213
49,WSCI,0.01,0.998,340.421
50,WSCI,0.025,0.933,223.607
51,WSCI,0.05,0.818,118.835
52,WSCI,0.075,0.732,70.337
53,WSCI,0.1,0.672,45.917
54,WSCI,0.15,0.57,20.841
55,WSCI,0.2,0.5,10.559


==> tables/domainnet_qtc_all2info.csv <==
index,Method,alpha,predicted_coverage,predicted_size,Top1,Top5,calibrated_tau,original_coverage,original_size,oracle_tau,predicted_beta,predicted_tau
28,QTC,0.01,0.984,301.773,0.288,0.44,0.9999999063824224,0.952,248.031,0.9999999996331518,0.004759999923408,0.9999999978382218
29,QTC,0.025,0.935,226.397,0.288,0.44,0.9999964291352332,0.872,158.264,0.9999999907078913,0.0127800004556775,0.9999997389534704
30,QTC,0.05,0.875,160.666,0.288,0.44,0.9999556211105282,0.766,87.348,0.9999998886302895,0.0244600009173154,0.9999967181752148
31,QTC,0.075,0.827,124.375,0.288,0.44,0.999800179496112,0.692,52.193,0.9999995314512904,0.0347799994051456,0.999988374603492
32,QTC,0.1,0.776,93.219,0.288,0.44,0.999383334127625,0.623,32.425,0.999998625042521,0.0467800013720989,0.9999644648050412
33,QTC,0.15,0.697,54.663,0.288,0.44,0.9966030460483788,0.523,13.68,0.999993359288263,0.0728000029921531,0.9998229042573424
34,QTC,0.2,0.618,30.968,0.288,0.44,0.9880219809126556,0.457,6.64,0.9999786575288376,0.1019999980926513,0.9993186157790308
35,QTC-SC,0.01,0.827,124.951,0.288,0.44,0.9999999063824224,0.952,248.031,0.9999999996331518,0.0339000225067138,0.9999886100945964
36,QTC-SC,0.025,0.727,67.065,0.288,0.44,0.9999964291352332,0.872,158.264,0.9999999907078913,0.060800015926361,0.9998992294663416
37,QTC-SC,0.05,0.62,31.498,0.288,0.44,0.9999556211105282,0.766,87.348,0.9999998886302895,0.1028599739074707,0.9993433740654128
38,QTC-SC,0.075,0.533,15.086,0.288,0.44,0.999800179496112,0.692,52.193,0.9999995314512904,0.1426399946212768,0.997157091100534
39,QTC-SC,0.1,0.488,9.144,0.288,0.44,0.999383334127625,0.623,32.425,0.999998625042521,0.1781799793243408,0.9930702493846724
40,QTC-SC,0.15,0.391,3.038,0.288,0.44,0.9966030460483788,0.523,13.68,0.999993359288263,0.2625399827957153,0.9574617234549896
41,QTC-SC,0.2,0.329,1.46,0.288,0.44,0.9880219809126556,0.457,6.64,0.9999786575288376,0.3333200216293335,0.8641252393292597
42,QTC-ST,0.01,0.539,15.95,0.288,0.44,0.9999999063824224,0.952,248.031,0.9999999996331518,,0.9974329471588136
43,QTC-ST,0.025,0.539,15.95,0.288,0.44,0.9999964291352332,0.872,158.264,0.9999999907078913,,0.9974329471588136
44,QTC-ST,0.05,0.539,15.95,0.288,0.44,0.9999556211105282,0.766,87.348,0.9999998886302895,,0.9974329471588136
45,QTC-ST,0.075,0.539,15.95,0.288,0.44,0.999800179496112,0.692,52.193,0.9999995314512904,,0.9974329471588136
46,QTC-ST,0.1,0.539,15.95,0.288,0.44,0.999383334127625,0.623,32.425,0.999998625042521,,0.9974329471588136
47,QTC-ST,0.15,0.539,15.95,0.288,0.44,0.9966030460483788,0.523,13.68,0.999993359288263,,0.9974329471588136
48,QTC-ST,0.2,0.511,12.105,0.288,0.44,0.9880219809126556,0.457,6.64,0.9999786575288376,,0.9957643151283264


==> tables/domainnet_qtc_real2info.csv <==
index,Method,alpha,predicted_coverage,predicted_size,Top1,Top5,calibrated_tau,original_coverage,original_size,oracle_tau,predicted_beta,predicted_tau
28,QTC,0.01,0.987,306.572,0.288,0.44,0.9999992817675316,0.917,202.002,0.9999999996331536,0.0040799998678267,0.999999998709682
29,QTC,0.025,0.921,207.375,0.288,0.44,0.9999676662918976,0.781,95.744,0.9999999907078913,0.0096399998292326,0.9999994201671436
30,QTC,0.05,0.839,133.507,0.288,0.44,0.9997250213111472,0.673,45.967,0.9999998886302895,0.018640000373125,0.9999915319342352
31,QTC,0.075,0.772,90.378,0.288,0.44,0.9988689306979444,0.59,24.339,0.9999995314530934,0.0272000003606081,0.9999604851635135
32,QTC,0.1,0.727,66.765,0.288,0.44,0.9968969938228326,0.528,14.381,0.999998625042521,0.0369199998676776,0.999897890283058
33,QTC,0.15,0.642,37.163,0.288,0.44,0.9869632268826328,0.453,6.297,0.999993359288263,0.0575600005686283,0.9995453122295004
34,QTC,0.2,0.575,21.889,0.288,0.44,0.9589070527671576,0.393,3.105,0.9999786575288376,0.0810000002384185,0.998598946642261
35,QTC-SC,0.01,0.645,38.127,0.288,0.44,0.9999992817675316,0.917,202.002,0.9999999996331536,0.0562000274658203,0.9995715296713972
36,QTC-SC,0.025,0.539,15.743,0.288,0.44,0.9999676662918976,0.781,95.744,0.9999999907078913,0.0956799983978271,0.9973699175753494
37,QTC-SC,0.05,0.45,6.103,0.288,0.44,0.9997250213111472,0.673,45.967,0.9999998886302895,0.1517199873924255,0.9862559525613068
38,QTC-SC,0.075,0.393,3.103,0.288,0.44,0.9988689306979444,0.59,24.339,0.9999995314530934,0.1996799707412719,0.9588573303510136
39,QTC-SC,0.1,0.351,1.905,0.288,0.44,0.9968969938228326,0.528,14.381,0.999998625042521,0.2406399846076965,0.910590200808718
40,QTC-SC,0.15,0.29,0.859,0.288,0.44,0.9869632268826328,0.453,6.297,0.999993359288263,0.3299599885940552,0.693739623572309
41,QTC-SC,0.2,0.246,0.503,0.288,0.44,0.9589070527671576,0.393,3.105,0.9999786575288376,0.4055200219154358,0.4111626052911
42,QTC-ST,0.01,0.539,15.95,0.288,0.44,0.9999992817675316,0.917,202.002,0.9999999996331536,,0.9974329471588136
43,QTC-ST,0.025,0.539,15.95,0.288,0.44,0.9999676662918976,0.781,95.744,0.9999999907078913,,0.9974329471588136
44,QTC-ST,0.05,0.539,15.95,0.288,0.44,0.9997250213111472,0.673,45.967,0.9999998886302895,,0.9974329471588136
45,QTC-ST,0.075,0.539,15.95,0.288,0.44,0.9988689306979444,0.59,24.339,0.9999995314530934,,0.9974329471588136
46,QTC-ST,0.1,0.539,15.95,0.288,0.44,0.9968969938228326,0.528,14.381,0.999998625042521,,0.9974329471588136
47,QTC-ST,0.15,0.539,15.95,0.288,0.44,0.9869632268826328,0.453,6.297,0.999993359288263,,0.9974329471588136
48,QTC-ST,0.2,0.493,9.68,0.288,0.44,0.9589070527671576,0.393,3.105,0.9999786575288376,,0.9937106966972352


==> tables/imagenet_curves_vs_alpha.csv <==
index,Dataset,Method,Classifier,ConformalPredictor,Top1,Top5,alpha,raps_kreg,raps_lambda,use_platt_scaling,calibrated_tau,original_coverage,original_size,oracle_tau,predicted_alpha,predicted_tau,predicted_coverage,predicted_size,on_classes_of,1_alpha
0,ImageNetV2,$y=x$,resnet50,TPS,0.633,0.847,0.01,-1.0,0.0,False,0.999823020635074,0.976,48.805,0.9999699558436432,0.0062999725341796,0.9999347679725792,0.99,80.362,,0.99
1,ImageNetV2,$y=x$,resnet50,TPS,0.633,0.847,0.025,-1.0,0.0,False,0.9987417373315584,0.943,16.452,0.9998061066844316,0.0149999856948852,0.9995765737670764,0.975,30.505,,0.975
2,ImageNetV2,$y=x$,resnet50,TPS,0.633,0.847,0.05,-1.0,0.0,False,0.99363269250561,0.898,6.441,0.9990427391880236,0.0289999842643737,0.9981926918806794,0.95,13.337,,0.95
3,ImageNetV2,$y=x$,resnet50,TPS,0.633,0.847,0.075,-1.0,0.0,False,0.9819785672976588,0.853,3.655,0.9971310056866928,0.0443000197410583,0.9952806074731468,0.925,7.648,,0.925
4,ImageNetV2,$y=x$,resnet50,TPS,0.633,0.847,0.1,-1.0,0.0,False,0.9612479916616082,0.812,2.475,0.9940198985122144,0.0591999888420105,0.990349608864082,0.9,5.129,,0.9
5,ImageNetV2,$y=x$,resnet50,TPS,0.633,0.847,0.15,-1.0,0.0,False,0.8901761815445115,0.742,1.523,0.9804846484383288,0.0934000015258789,0.9677710644398864,0.85,2.71,,0.85
6,ImageNetV2,$y=x$,resnet50,TPS,0.633,0.847,0.2,-1.0,0.0,False,0.7703218605833052,0.676,1.097,0.953263360015452,0.1292999982833862,0.925523387102988,0.8,1.818,,0.8
7,ImageNetV2,ACR,resnet50,TPS,0.633,0.847,0.01,-1.0,0.0,False,0.999823020635074,0.976,48.805,0.9999699558436432,,1.0021576881408691,1.0,1000.0,,0.99
8,ImageNetV2,ACR,resnet50,TPS,0.633,0.847,0.025,-1.0,0.0,False,0.9987417373315584,0.943,16.452,0.9998061066844316,,1.0010076761245728,1.0,1000.0,,0.975
9,ImageNetV2,ACR,resnet50,TPS,0.633,0.847,0.05,-1.0,0.0,False,0.99363269250561,0.898,6.441,0.9990427391880236,,0.9984685182571412,0.939,14.675,,0.95
10,ImageNetV2,ACR,resnet50,TPS,0.633,0.847,0.075,-1.0,0.0,False,0.9819785672976588,0.853,3.655,0.9971310056866928,,0.9935741424560548,0.898,6.411,,0.925
11,ImageNetV2,ACR,resnet50,TPS,0.633,0.847,0.1,-1.0,0.0,False,0.9612479916616082,0.812,2.475,0.9940198985122144,,0.989107608795166,0.877,4.788,,0.9
12,ImageNetV2,ACR,resnet50,TPS,0.633,0.847,0.15,-1.0,0.0,False,0.8901761815445115,0.742,1.523,0.9804846484383288,,0.9691547155380248,0.826,2.773,,0.85
13,ImageNetV2,ACR,resnet50,TPS,0.633,0.847,0.2,-1.0,0.0,False,0.7703218605833052,0.676,1.097,0.953263360015452,,0.9265571236610411,0.769,1.83,,0.8
14,ImageNetV2,CHR,resnet50,TPS,0.633,0.847,0.01,-1.0,0.0,False,0.999823020635074,0.976,48.805,0.9999699558436432,,0.9990609884262084,0.951,19.454,,0.99
15,ImageNetV2,CHR,resnet50,TPS,0.633,0.847,0.025,-1.0,0.0,False,0.9987417373315584,0.943,16.452,0.9998061066844316,,0.998674750328064,0.942,15.957,,0.975
16,ImageNetV2,CHR,resnet50,TPS,0.633,0.847,0.05,-1.0,0.0,False,0.99363269250561,0.898,6.441,0.9990427391880236,,0.9969521760940552,0.923,9.854,,0.95
17,ImageNetV2,CHR,resnet50,TPS,0.633,0.847,0.075,-1.0,0.0,False,0.9819785672976588,0.853,3.655,0.9971310056866928,,0.9927871227264404,0.893,6.012,,0.925
18,ImageNetV2,CHR,resnet50,TPS,0.633,0.847,0.1,-1.0,0.0,False,0.9612479916616082,0.812,2.475,0.9940198985122144,,0.9897371530532836,0.88,4.954,,0.9
19,ImageNetV2,CHR,resnet50,TPS,0.633,0.847,0.15,-1.0,0.0,False,0.8901761815445115,0.742,1.523,0.9804846484383288,,0.9702138900756836,0.828,2.822,,0.85
20,ImageNetV2,CHR,resnet50,TPS,0.633,0.847,0.2,-1.0,0.0,False,0.7703218605833052,0.676,1.097,0.953263360015452,,0.9383540749549866,0.781,1.985,,0.8
21,ImageNetV2,CHR-,resnet50,TPS,0.633,0.847,0.01,-1.0,0.0,False,0.999823020635074,0.976,48.805,0.9999699558436432,,0.9979813098907472,0.932,12.509,,0.99
22,ImageNetV2,CHR-,resnet50,TPS,0.633,0.847,0.025,-1.0,0.0,False,0.9987417373315584,0.943,16.452,0.9998061066844316,,0.9936453104019164,0.898,6.449,,0.975
23,ImageNetV2,CHR-,resnet50,TPS,0.633,0.847,0.05,-1.0,0.0,False,0.99363269250561,0.898,6.441,0.9990427391880236,,0.9935554265975952,0.897,6.4,,0.95
24,ImageNetV2,CHR-,resnet50,TPS,0.633,0.847,0.075,-1.0,0.0,False,0.9819785672976588,0.853,3.655,0.9971310056866928,,0.9902845621109008,0.882,5.108,,0.925
25,ImageNetV2,CHR-,resnet50,TPS,0.633,0.847,0.1,-1.0,0.0,False,0.9612479916616082,0.812,2.475,0.9940198985122144,,0.9896599054336548,0.88,4.934,,0.9
26,ImageNetV2,CHR-,resnet50,TPS,0.633,0.847,0.15,-1.0,0.0,False,0.8901761815445115,0.742,1.523,0.9804846484383288,,0.9776182770729064,0.843,3.259,,0.85
27,ImageNetV2,CHR-,resnet50,TPS,0.633,0.847,0.2,-1.0,0.0,False,0.7703218605833052,0.676,1.097,0.953263360015452,,0.9533021450042723,0.8,2.26,,0.8
28,ImageNetV2,DCR,resnet50,TPS,0.633,0.847,0.01,-1.0,0.0,False,0.999823020635074,0.976,48.805,0.9999699558436432,,1.5074879395346104,1.0,1000.0,,0.99
29,ImageNetV2,DCR,resnet50,TPS,0.633,0.847,0.025,-1.0,0.0,False,0.9987417373315584,0.943,16.452,0.9998061066844316,,0.99922946211632,0.955,21.785,,0.975
30,ImageNetV2,DCR,resnet50,TPS,0.633,0.847,0.05,-1.0,0.0,False,0.99363269250561,0.898,6.441,0.9990427391880236,,0.9978174470709682,0.931,11.951,,0.95
31,ImageNetV2,DCR,resnet50,TPS,0.633,0.847,0.075,-1.0,0.0,False,0.9819785672976588,0.853,3.655,0.9971310056866928,,0.9933588709487532,0.895,6.293,,0.925
32,ImageNetV2,DCR,resnet50,TPS,0.633,0.847,0.1,-1.0,0.0,False,0.9612479916616082,0.812,2.475,0.9940198985122144,,0.9884305446251036,0.874,4.635,,0.9
33,ImageNetV2,DCR,resnet50,TPS,0.633,0.847,0.15,-1.0,0.0,False,0.8901761815445115,0.742,1.523,0.9804846484383288,,0.9619124874965836,0.813,2.497,,0.85
34,ImageNetV2,DCR,resnet50,TPS,0.633,0.847,0.2,-1.0,0.0,False,0.7703218605833052,0.676,1.097,0.953263360015452,,0.9320357736663816,0.775,1.897,,0.8
35,ImageNetV2,PCR,resnet50,TPS,0.633,0.847,0.01,-1.0,0.0,False,0.999823020635074,0.976,48.805,0.9999699558436432,,1.0132648944854736,1.0,1000.0,,0.99
36,ImageNetV2,PCR,resnet50,TPS,0.633,0.847,0.025,-1.0,0.0,False,0.9987417373315584,0.943,16.452,0.9998061066844316,,0.9937421679496764,0.898,6.504,,0.975
37,ImageNetV2,PCR,resnet50,TPS,0.633,0.847,0.05,-1.0,0.0,False,0.99363269250561,0.898,6.441,0.9990427391880236,,1.0027251243591309,1.0,1000.0,,0.95
38,ImageNetV2,PCR,resnet50,TPS,0.633,0.847,0.075,-1.0,0.0,False,0.9819785672976588,0.853,3.655,0.9971310056866928,,1.0041089057922363,1.0,1000.0,,0.925
39,ImageNetV2,PCR,resnet50,TPS,0.633,0.847,0.1,-1.0,0.0,False,0.9612479916616082,0.812,2.475,0.9940198985122144,,0.991066038608551,0.885,5.344,,0.9
40,ImageNetV2,PCR,resnet50,TPS,0.633,0.847,0.15,-1.0,0.0,False,0.8901761815445115,0.742,1.523,0.9804846484383288,,0.9661267995834352,0.82,2.643,,0.85
41,ImageNetV2,PCR,resnet50,TPS,0.633,0.847,0.2,-1.0,0.0,False,0.7703218605833052,0.676,1.097,0.953263360015452,,0.9304898381233216,0.774,1.878,,0.8
42,ImageNetV2,QTC,resnet50,TPS,0.633,0.847,0.01,-1.0,0.0,False,0.999823020635074,0.976,48.805,0.9999699558436432,0.0040400000289082,0.9999727708171922,0.991,119.108,,0.99
43,ImageNetV2,QTC,resnet50,TPS,0.633,0.847,0.025,-1.0,0.0,False,0.9987417373315584,0.943,16.452,0.9998061066844316,0.0122400000691413,0.9997255814775436,0.971,38.693,,0.975
44,ImageNetV2,QTC,resnet50,TPS,0.633,0.847,0.05,-1.0,0.0,False,0.99363269250561,0.898,6.441,0.9990427391880236,0.0246399994939565,0.9987755910284128,0.944,16.712,,0.95
45,ImageNetV2,QTC,resnet50,TPS,0.633,0.847,0.075,-1.0,0.0,False,0.9819785672976588,0.853,3.655,0.9971310056866928,0.0381000004708766,0.9966407766919568,0.92,9.316,,0.925
46,ImageNetV2,QTC,resnet50,TPS,0.633,0.847,0.1,-1.0,0.0,False,0.9612479916616082,0.812,2.475,0.9940198985122144,0.0523799993097782,0.9929141575320916,0.894,6.072,,0.9
47,ImageNetV2,QTC,resnet50,TPS,0.633,0.847,0.15,-1.0,0.0,False,0.8901761815445115,0.742,1.523,0.9804846484383288,0.0842000022530555,0.975576101810954,0.838,3.119,,0.85
48,ImageNetV2,QTC,resnet50,TPS,0.633,0.847,0.2,-1.0,0.0,False,0.7703218605833052,0.676,1.097,0.953263360015452,0.1191800013184547,0.9391071371796929,0.782,1.996,,0.8
49,ImageNetV2,QTC-SC,resnet50,TPS,0.633,0.847,0.01,-1.0,0.0,False,0.999823020635074,0.976,48.805,0.9999699558436432,0.0062999725341796,0.9999347679725792,0.985,80.362,,0.99
50,ImageNetV2,QTC-SC,resnet50,TPS,0.633,0.847,0.025,-1.0,0.0,False,0.9987417373315584,0.943,16.452,0.9998061066844316,0.0149999856948852,0.9995765737670764,0.965,30.505,,0.975
51,ImageNetV2,QTC-SC,resnet50,TPS,0.633,0.847,0.05,-1.0,0.0,False,0.99363269250561,0.898,6.441,0.9990427391880236,0.0289999842643737,0.9981926918806794,0.935,13.337,,0.95
52,ImageNetV2,QTC-SC,resnet50,TPS,0.633,0.847,0.075,-1.0,0.0,False,0.9819785672976588,0.853,3.655,0.9971310056866928,0.0443000197410583,0.9952806074731468,0.909,7.648,,0.925
53,ImageNetV2,QTC-SC,resnet50,TPS,0.633,0.847,0.1,-1.0,0.0,False,0.9612479916616082,0.812,2.475,0.9940198985122144,0.0591999888420105,0.990349608864082,0.883,5.129,,0.9
54,ImageNetV2,QTC-SC,resnet50,TPS,0.633,0.847,0.15,-1.0,0.0,False,0.8901761815445115,0.742,1.523,0.9804846484383288,0.0934000015258789,0.9677710644398864,0.823,2.71,,0.85
55,ImageNetV2,QTC-SC,resnet50,TPS,0.633,0.847,0.2,-1.0,0.0,False,0.7703218605833052,0.676,1.097,0.953263360015452,0.1292999982833862,0.925523387102988,0.768,1.818,,0.8
56,ImageNetV2,QTC-ST,resnet50,TPS,0.633,0.847,0.01,-1.0,0.0,False,0.999823020635074,0.976,48.805,0.9999699558436432,,0.9977999925613404,0.93,11.896,,0.99
57,ImageNetV2,QTC-ST,resnet50,TPS,0.633,0.847,0.025,-1.0,0.0,False,0.9987417373315584,0.943,16.452,0.9998061066844316,,0.9977999925613404,0.93,11.896,,0.975
58,ImageNetV2,QTC-ST,resnet50,TPS,0.633,0.847,0.05,-1.0,0.0,False,0.99363269250561,0.898,6.441,0.9990427391880236,,0.9962999820709229,0.917,8.81,,0.95
59,ImageNetV2,QTC-ST,resnet50,TPS,0.633,0.847,0.075,-1.0,0.0,False,0.9819785672976588,0.853,3.655,0.9971310056866928,,0.9887999892234802,0.876,4.715,,0.925
60,ImageNetV2,QTC-ST,resnet50,TPS,0.633,0.847,0.1,-1.0,0.0,False,0.9612479916616082,0.812,2.475,0.9940198985122144,,0.9782000184059144,0.844,3.306,,0.9
61,ImageNetV2,QTC-ST,resnet50,TPS,0.633,0.847,0.15,-1.0,0.0,False,0.8901761815445115,0.742,1.523,0.9804846484383288,,0.9336000084877014,0.776,1.916,,0.85
62,ImageNetV2,QTC-ST,resnet50,TPS,0.633,0.847,0.2,-1.0,0.0,False,0.7703218605833052,0.676,1.097,0.953263360015452,,0.845300018787384,0.713,1.305,,0.8
63,ImageNetV2,original,resnet50,TPS,0.633,0.847,0.01,-1.0,0.0,False,0.999823020635074,0.976,48.805,0.9999699558436432,0.0062999725341796,0.9999347679725792,0.976,80.362,,0.99
64,ImageNetV2,original,resnet50,TPS,0.633,0.847,0.025,-1.0,0.0,False,0.9987417373315584,0.943,16.452,0.9998061066844316,0.0149999856948852,0.9995765737670764,0.943,30.505,,0.975
65,ImageNetV2,original,resnet50,TPS,0.633,0.847,0.05,-1.0,0.0,False,0.99363269250561,0.898,6.441,0.9990427391880236,0.0289999842643737,0.9981926918806794,0.898,13.337,,0.95
66,ImageNetV2,original,resnet50,TPS,0.633,0.847,0.075,-1.0,0.0,False,0.9819785672976588,0.853,3.655,0.9971310056866928,0.0443000197410583,0.9952806074731468,0.853,7.648,,0.925
67,ImageNetV2,original,resnet50,TPS,0.633,0.847,0.1,-1.0,0.0,False,0.9612479916616082,0.812,2.475,0.9940198985122144,0.0591999888420105,0.990349608864082,0.812,5.129,,0.9
68,ImageNetV2,original,resnet50,TPS,0.633,0.847,0.15,-1.0,0.0,False,0.8901761815445115,0.742,1.523,0.9804846484383288,0.0934000015258789,0.9677710644398864,0.742,2.71,,0.85
69,ImageNetV2,original,resnet50,TPS,0.633,0.847,0.2,-1.0,0.0,False,0.7703218605833052,0.676,1.097,0.953263360015452,0.1292999982833862,0.925523387102988,0.676,1.818,,0.8
70,ImageNetV2,$y=x$,resnet50,RAPS,0.633,0.847,0.01,2.0,0.2,False,11.139839815885116,0.966,52.112,34.978095250717224,0.0062999725341796,16.95950259905675,0.99,81.106,,0.99
71,ImageNetV2,$y=x$,resnet50,RAPS,0.633,0.847,0.025,2.0,0.2,False,4.3524466534730655,0.932,18.259,14.13988789818552,0.0149999856948852,7.349980563278369,0.975,33.178,,0.975
72,ImageNetV2,$y=x$,resnet50,RAPS,0.633,0.847,0.05,2.0,0.2,False,2.1780146474594098,0.884,7.515,6.5636861909537885,0.0289000272750854,3.7597916451864095,0.95,15.306,,0.95
73,ImageNetV2,$y=x$,resnet50,RAPS,0.633,0.847,0.075,2.0,0.2,False,1.4629361797254845,0.844,4.342,3.866941116548526,0.0443000197410583,2.398824702935713,0.925,8.775,,0.925
74,ImageNetV2,$y=x$,resnet50,RAPS,0.633,0.847,0.1,2.0,0.2,False,1.1678315432931925,0.803,2.74,2.595360903485893,0.0591999888420105,1.8212296803924743,0.9,6.218,,0.9
75,ImageNetV2,$y=x$,resnet50,RAPS,0.633,0.847,0.15,2.0,0.2,False,0.9559379538261632,0.75,1.922,1.5395278515488175,0.0934000015258789,1.198691893686224,0.85,3.053,,0.85
76,ImageNetV2,$y=x$,resnet50,RAPS,0.633,0.847,0.2,2.0,0.2,False,0.8891105267738044,0.705,1.713,1.115421820891747,0.1292999982833862,0.984698556027738,0.8,2.071,,0.8
77,ImageNetV2,ACR,resnet50,RAPS,0.633,0.847,0.01,2.0,0.2,False,,0.967,52.111,34.97799449701248,,22.524044036865234,0.984,109.034,,0.99
78,ImageNetV2,ACR,resnet50,RAPS,0.633,0.847,0.025,2.0,0.2,False,,0.932,18.26,14.19000859292014,,10.434269905090332,0.965,49.029,,0.975
79,ImageNetV2,ACR,resnet50,RAPS,0.633,0.847,0.05,2.0,0.2,False,,0.884,7.512,6.562165410494929,,4.794887542724609,0.936,20.473,,0.95
80,ImageNetV2,ACR,resnet50,RAPS,0.633,0.847,0.075,2.0,0.2,False,,0.843,4.34,3.8682009468054734,,1.8308650255203247,0.87,6.228,,0.925
81,ImageNetV2,ACR,resnet50,RAPS,0.633,0.847,0.1,2.0,0.2,False,,0.804,2.741,2.596057774837941,,1.913790225982666,0.872,6.356,,0.9
82,ImageNetV2,ACR,resnet50,RAPS,0.633,0.847,0.15,2.0,0.2,False,,0.749,1.922,1.5423331790690655,,0.137579083442688,0.123,0.272,,0.85
83,ImageNetV2,ACR,resnet50,RAPS,0.633,0.847,0.2,2.0,0.2,False,,0.706,1.721,1.1181592876732598,,1.0281083583831787,0.782,2.421,,0.8
84,ImageNetV2,CHR,resnet50,RAPS,0.633,0.847,0.01,2.0,0.2,False,,0.967,52.111,34.97799449701248,,26.78006172180176,0.987,130.121,,0.99
85,ImageNetV2,CHR,resnet50,RAPS,0.633,0.847,0.025,2.0,0.2,False,,0.932,18.26,14.19000859292014,,11.508444786071776,0.968,54.073,,0.975
86,ImageNetV2,CHR,resnet50,RAPS,0.633,0.847,0.05,2.0,0.2,False,,0.884,7.512,6.562165410494929,,4.921849250793457,0.938,21.181,,0.95
87,ImageNetV2,CHR,resnet50,RAPS,0.633,0.847,0.075,2.0,0.2,False,,0.843,4.34,3.8682009468054734,,2.9501073360443115,0.909,11.331,,0.925
88,ImageNetV2,CHR,resnet50,RAPS,0.633,0.847,0.1,2.0,0.2,False,,0.804,2.741,2.596057774837941,,1.8902313709259035,0.871,6.311,,0.9
89,ImageNetV2,CHR,resnet50,RAPS,0.633,0.847,0.15,2.0,0.2,False,,0.749,1.922,1.5423331790690655,,1.1907527446746826,0.81,2.888,,0.85
90,ImageNetV2,CHR,resnet50,RAPS,0.633,0.847,0.2,2.0,0.2,False,,0.706,1.721,1.1181592876732598,,0.9429242014884948,0.741,1.872,,0.8
91,ImageNetV2,CHR-,resnet50,RAPS,0.633,0.847,0.01,2.0,0.2,False,,0.967,52.111,34.97799449701248,,28.51830291748047,0.988,139.019,,0.99
92,ImageNetV2,CHR-,resnet50,RAPS,0.633,0.847,0.025,2.0,0.2,False,,0.932,18.26,14.19000859292014,,11.46107006072998,0.968,54.036,,0.975
93,ImageNetV2,CHR-,resnet50,RAPS,0.633,0.847,0.05,2.0,0.2,False,,0.884,7.512,6.562165410494929,,5.472548484802246,0.943,24.107,,0.95
94,ImageNetV2,CHR-,resnet50,RAPS,0.633,0.847,0.075,2.0,0.2,False,,0.843,4.34,3.8682009468054734,,3.304165840148926,0.917,13.213,,0.925
95,ImageNetV2,CHR-,resnet50,RAPS,0.633,0.847,0.1,2.0,0.2,False,,0.804,2.741,2.596057774837941,,1.9982891082763672,0.878,6.803,,0.9
96,ImageNetV2,CHR-,resnet50,RAPS,0.633,0.847,0.15,2.0,0.2,False,,0.749,1.922,1.5423331790690655,,1.1782069206237793,0.805,2.79,,0.85
97,ImageNetV2,CHR-,resnet50,RAPS,0.633,0.847,0.2,2.0,0.2,False,,0.706,1.721,1.1181592876732598,,0.9467859864234924,0.745,1.888,,0.8
98,ImageNetV2,DCR,resnet50,RAPS,0.633,0.847,0.01,2.0,0.2,False,,0.967,52.111,34.97799449701248,,24.034891461794963,0.986,117.004,,0.99
99,ImageNetV2,DCR,resnet50,RAPS,0.633,0.847,0.025,2.0,0.2,False,,0.932,18.26,14.19000859292014,,9.273402154642335,0.962,43.062,,0.975
100,ImageNetV2,DCR,resnet50,RAPS,0.633,0.847,0.05,2.0,0.2,False,,0.884,7.512,6.562165410494929,,3.5088963538224216,0.92,14.209,,0.95
101,ImageNetV2,DCR,resnet50,RAPS,0.633,0.847,0.075,2.0,0.2,False,,0.843,4.34,3.8682009468054734,,2.452826695343767,0.895,9.198,,0.925
102,ImageNetV2,DCR,resnet50,RAPS,0.633,0.847,0.1,2.0,0.2,False,,0.804,2.741,2.596057774837941,,2.074304449940065,0.88,7.261,,0.9
103,ImageNetV2,DCR,resnet50,RAPS,0.633,0.847,0.15,2.0,0.2,False,,0.749,1.922,1.5423331790690655,,1.4388060254159898,0.842,4.301,,0.85
104,ImageNetV2,DCR,resnet50,RAPS,0.633,0.847,0.2,2.0,0.2,False,,0.706,1.721,1.1181592876732598,,1.1697620298506315,0.804,2.748,,0.8
105,ImageNetV2,PCR,resnet50,RAPS,0.633,0.847,0.01,2.0,0.2,False,,0.967,52.111,34.97799449701248,,96.54679107666016,0.999,479.0,,0.99
106,ImageNetV2,PCR,resnet50,RAPS,0.633,0.847,0.025,2.0,0.2,False,,0.932,18.26,14.19000859292014,,68.25807189941406,0.996,338.0,,0.975
107,ImageNetV2,PCR,resnet50,RAPS,0.633,0.847,0.05,2.0,0.2,False,,0.884,7.512,6.562165410494929,,4.013391971588135,0.927,17.092,,0.95
108,ImageNetV2,PCR,resnet50,RAPS,0.633,0.847,0.075,2.0,0.2,False,,0.843,4.34,3.8682009468054734,,2.7446036338806152,0.904,10.332,,0.925
109,ImageNetV2,PCR,resnet50,RAPS,0.633,0.847,0.1,2.0,0.2,False,,0.804,2.741,2.596057774837941,,2.218302965164185,0.887,8.177,,0.9
110,ImageNetV2,PCR,resnet50,RAPS,0.633,0.847,0.15,2.0,0.2,False,,0.749,1.922,1.5423331790690655,,1.3232041597366333,0.826,3.507,,0.85
111,ImageNetV2,PCR,resnet50,RAPS,0.633,0.847,0.2,2.0,0.2,False,,0.706,1.721,1.1181592876732598,,0.979519248008728,0.765,2.037,,0.8
112,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,2.0,0.2,False,11.13997854814355,0.967,52.112,34.97809947923598,0.0040400000289082,23.57121215556461,0.985,114.104,,0.99
113,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,2.0,0.2,False,4.352406578247991,0.932,18.259,14.189945420953167,0.0122400000691413,9.195640854804829,0.961,42.383,,0.975
114,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,2.0,0.2,False,2.1791978631176314,0.884,7.522,6.56368332421329,0.0246399994939565,4.399429713356652,0.933,18.685,,0.95
115,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,2.0,0.2,False,1.4629282590027823,0.844,4.341,3.866895457244944,0.0381000004708766,2.804539578922184,0.905,11.128,,0.925
116,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,2.0,0.2,False,1.167834423611628,0.803,2.74,2.5953673593922826,0.0523799993097782,2.068808535875198,0.88,7.254,,0.9
117,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,2.0,0.2,False,0.955941905473664,0.75,1.922,1.5394418132081489,0.0842000022530555,1.3463922712670824,0.828,3.57,,0.85
118,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,2.0,0.2,False,0.8890378381017777,0.705,1.713,1.1154454491378776,0.1191800013184547,0.9995748457882656,0.779,2.29,,0.8
119,ImageNetV2,QTC-SC,resnet50,RAPS,0.633,0.847,0.01,2.0,0.2,False,11.139839815885116,0.966,52.112,34.978095250717224,0.0062999725341796,16.95950259905675,0.98,81.106,,0.99
120,ImageNetV2,QTC-SC,resnet50,RAPS,0.633,0.847,0.025,2.0,0.2,False,4.3524466534730655,0.932,18.259,14.13988789818552,0.0149999856948852,7.349980563278369,0.955,33.178,,0.975
121,ImageNetV2,QTC-SC,resnet50,RAPS,0.633,0.847,0.05,2.0,0.2,False,2.1780146474594098,0.884,7.515,6.5636861909537885,0.0289000272750854,3.7597916451864095,0.923,15.306,,0.95
122,ImageNetV2,QTC-SC,resnet50,RAPS,0.633,0.847,0.075,2.0,0.2,False,1.4629361797254845,0.844,4.342,3.866941116548526,0.0443000197410583,2.398824702935713,0.894,8.775,,0.925
123,ImageNetV2,QTC-SC,resnet50,RAPS,0.633,0.847,0.1,2.0,0.2,False,1.1678315432931925,0.803,2.74,2.595360903485893,0.0591999888420105,1.8212296803924743,0.87,6.218,,0.9
124,ImageNetV2,QTC-SC,resnet50,RAPS,0.633,0.847,0.15,2.0,0.2,False,0.9559379538261632,0.75,1.922,1.5395278515488175,0.0934000015258789,1.198691893686224,0.813,3.053,,0.85
125,ImageNetV2,QTC-SC,resnet50,RAPS,0.633,0.847,0.2,2.0,0.2,False,0.8891105267738044,0.705,1.713,1.115421820891747,0.1292999982833862,0.984698556027738,0.768,2.071,,0.8
126,ImageNetV2,QTC-ST,resnet50,RAPS,0.633,0.847,0.01,2.0,0.2,False,,0.967,52.111,34.97799449701248,,21.63834008574485,0.984,105.006,,0.99
127,ImageNetV2,QTC-ST,resnet50,RAPS,0.633,0.847,0.025,2.0,0.2,False,,0.932,18.26,14.19000859292014,,8.931060086935759,0.96,41.121,,0.975
128,ImageNetV2,QTC-ST,resnet50,RAPS,0.633,0.847,0.05,2.0,0.2,False,,0.884,7.512,6.562165410494929,,4.495500178635121,0.933,19.158,,0.95
129,ImageNetV2,QTC-ST,resnet50,RAPS,0.633,0.847,0.075,2.0,0.2,False,,0.843,4.34,3.8682009468054734,,3.076919983327389,0.912,12.188,,0.925
130,ImageNetV2,QTC-ST,resnet50,RAPS,0.633,0.847,0.1,2.0,0.2,False,,0.804,2.741,2.596057774837941,,2.4775200711563232,0.896,9.229,,0.9
131,ImageNetV2,QTC-ST,resnet50,RAPS,0.633,0.847,0.15,2.0,0.2,False,,0.749,1.922,1.5423331790690655,,2.197799988090992,0.886,7.748,,0.85
132,ImageNetV2,QTC-ST,resnet50,RAPS,0.633,0.847,0.2,2.0,0.2,False,,0.706,1.721,1.1181592876732598,,2.117879937775433,0.883,7.335,,0.8
133,ImageNetV2,original,resnet50,RAPS,0.633,0.847,0.01,2.0,0.2,False,11.139839815885116,0.966,52.112,34.978095250717224,0.0062999725341796,16.95950259905675,0.966,81.106,,0.99
134,ImageNetV2,original,resnet50,RAPS,0.633,0.847,0.025,2.0,0.2,False,4.3524466534730655,0.932,18.259,14.13988789818552,0.0149999856948852,7.349980563278369,0.932,33.178,,0.975
135,ImageNetV2,original,resnet50,RAPS,0.633,0.847,0.05,2.0,0.2,False,2.1780146474594098,0.884,7.515,6.5636861909537885,0.0289000272750854,3.7597916451864095,0.884,15.306,,0.95
136,ImageNetV2,original,resnet50,RAPS,0.633,0.847,0.075,2.0,0.2,False,1.4629361797254845,0.844,4.342,3.866941116548526,0.0443000197410583,2.398824702935713,0.844,8.775,,0.925
137,ImageNetV2,original,resnet50,RAPS,0.633,0.847,0.1,2.0,0.2,False,1.1678315432931925,0.803,2.74,2.595360903485893,0.0591999888420105,1.8212296803924743,0.803,6.218,,0.9
138,ImageNetV2,original,resnet50,RAPS,0.633,0.847,0.15,2.0,0.2,False,0.9559379538261632,0.75,1.922,1.5395278515488175,0.0934000015258789,1.198691893686224,0.75,3.053,,0.85
139,ImageNetV2,original,resnet50,RAPS,0.633,0.847,0.2,2.0,0.2,False,0.8891105267738044,0.705,1.713,1.115421820891747,0.1292999982833862,0.984698556027738,0.705,2.071,,0.8
140,ImageNetV2,$y=x$,resnet50,APS,0.633,0.847,0.01,-1.0,0.0,False,0.9981835053435476,0.985,154.383,0.9992457576549512,0.0062999725341796,0.9992821110703466,0.99,216.11,,0.99
141,ImageNetV2,$y=x$,resnet50,APS,0.633,0.847,0.025,-1.0,0.0,False,0.9907611835634916,0.961,71.114,0.9952897730543504,0.0149999856948852,0.9961543963840958,0.975,111.685,,0.975
142,ImageNetV2,$y=x$,resnet50,APS,0.633,0.847,0.05,-1.0,0.0,False,0.9732992892517448,0.927,35.918,0.9851716694678956,0.0289000272750854,0.988177940307642,0.95,61.579,,0.95
143,ImageNetV2,$y=x$,resnet50,APS,0.633,0.847,0.075,-1.0,0.0,False,0.9518952344832624,0.894,22.646,0.9721519675645652,0.0443000197410583,0.9770766055974298,0.925,40.048,,0.925
144,ImageNetV2,$y=x$,resnet50,APS,0.633,0.847,0.1,-1.0,0.0,False,0.9288383999837974,0.863,15.988,0.9545572374857624,0.0591999888420105,0.9660444294481368,0.9,30.003,,0.9
145,ImageNetV2,$y=x$,resnet50,APS,0.633,0.847,0.15,-1.0,0.0,False,0.8830688879478559,0.814,9.704,0.9175954693948724,0.0934000015258789,0.9354313961073846,0.85,17.496,,0.85
146,ImageNetV2,$y=x$,resnet50,APS,0.633,0.847,0.2,-1.0,0.0,False,0.8325947970797863,0.755,6.468,0.8742724595440012,0.1292999982833862,0.901999780436867,0.8,11.68,,0.8
147,ImageNetV2,ACR,resnet50,APS,0.634,0.847,0.01,,,False,,0.984,157.001,0.9992289606539678,,0.9992852210998536,0.991,216.454,,0.99
148,ImageNetV2,ACR,resnet50,APS,0.634,0.847,0.025,,,False,,0.962,70.671,0.9953393951107652,,0.9877942204475404,0.956,60.421,,0.975
149,ImageNetV2,ACR,resnet50,APS,0.634,0.847,0.05,,,False,,0.927,36.312,0.9857352753011392,,0.9716440439224244,0.925,34.383,,0.95
150,ImageNetV2,ACR,resnet50,APS,0.634,0.847,0.075,,,False,,0.893,22.115,0.9728151713120934,,0.949394464492798,0.895,21.708,,0.925
151,ImageNetV2,ACR,resnet50,APS,0.634,0.847,0.1,,,False,,0.867,15.918,0.9530730372818992,,0.9288060665130616,0.867,15.986,,0.9
152,ImageNetV2,ACR,resnet50,APS,0.634,0.847,0.15,,,False,,0.81,9.728,0.9170586180752898,,0.8809748888015747,0.803,9.51,,0.85
153,ImageNetV2,ACR,resnet50,APS,0.634,0.847,0.2,,,False,,0.755,6.466,0.874266127837204,,0.8307349681854248,0.751,6.378,,0.8
154,ImageNetV2,CHR,resnet50,APS,0.634,0.847,0.01,,,False,,0.984,157.001,0.9992289606539678,,0.9962292313575744,0.978,112.729,,0.99
155,ImageNetV2,CHR,resnet50,APS,0.634,0.847,0.025,,,False,,0.962,70.671,0.9953393951107652,,0.9880481362342834,0.956,61.184,,0.975
156,ImageNetV2,CHR,resnet50,APS,0.634,0.847,0.05,,,False,,0.927,36.312,0.9857352753011392,,0.9662139415740968,0.916,30.122,,0.95
157,ImageNetV2,CHR,resnet50,APS,0.634,0.847,0.075,,,False,,0.893,22.115,0.9728151713120934,,0.94505113363266,0.884,20.208,,0.925
158,ImageNetV2,CHR,resnet50,APS,0.634,0.847,0.1,,,False,,0.867,15.918,0.9530730372818992,,0.9266089797019958,0.862,15.533,,0.9
159,ImageNetV2,CHR,resnet50,APS,0.634,0.847,0.15,,,False,,0.81,9.728,0.9170586180752898,,0.88028484582901,0.806,9.457,,0.85
160,ImageNetV2,CHR,resnet50,APS,0.634,0.847,0.2,,,False,,0.755,6.466,0.874266127837204,,0.8313357830047607,0.753,6.403,,0.8
161,ImageNetV2,CHR-,resnet50,APS,0.634,0.847,0.01,,,False,,0.984,157.001,0.9992289606539678,,0.9951846599578856,0.974,100.297,,0.99
162,ImageNetV2,CHR-,resnet50,APS,0.634,0.847,0.025,,,False,,0.962,70.671,0.9953393951107652,,0.9835083484649658,0.946,50.031,,0.975
163,ImageNetV2,CHR-,resnet50,APS,0.634,0.847,0.05,,,False,,0.927,36.312,0.9857352753011392,,0.96619713306427,0.916,30.111,,0.95
164,ImageNetV2,CHR-,resnet50,APS,0.634,0.847,0.075,,,False,,0.893,22.115,0.9728151713120934,,0.9441311955451964,0.886,19.922,,0.925
165,ImageNetV2,CHR-,resnet50,APS,0.634,0.847,0.1,,,False,,0.867,15.918,0.9530730372818992,,0.9287424087524414,0.865,15.971,,0.9
166,ImageNetV2,CHR-,resnet50,APS,0.634,0.847,0.15,,,False,,0.81,9.728,0.9170586180752898,,0.8941332697868347,0.821,10.786,,0.85
167,ImageNetV2,CHR-,resnet50,APS,0.634,0.847,0.2,,,False,,0.755,6.466,0.874266127837204,,0.8356102705001831,0.756,6.599,,0.8
168,ImageNetV2,DCR,resnet50,APS,0.634,0.847,0.01,,,False,,0.984,157.001,0.9992289606539678,,0.997678067480636,0.983,139.659,,0.99
169,ImageNetV2,DCR,resnet50,APS,0.634,0.847,0.025,,,False,,0.962,70.671,0.9953393951107652,,0.988718687499618,0.956,63.333,,0.975
170,ImageNetV2,DCR,resnet50,APS,0.634,0.847,0.05,,,False,,0.927,36.312,0.9857352753011392,,0.9719138714780629,0.925,34.63,,0.95
171,ImageNetV2,DCR,resnet50,APS,0.634,0.847,0.075,,,False,,0.893,22.115,0.9728151713120934,,0.9506549275452892,0.894,22.172,,0.925
172,ImageNetV2,DCR,resnet50,APS,0.634,0.847,0.1,,,False,,0.867,15.918,0.9530730372818992,,0.927176815788762,0.86,15.649,,0.9
173,ImageNetV2,DCR,resnet50,APS,0.634,0.847,0.15,,,False,,0.81,9.728,0.9170586180752898,,0.8837942810197648,0.812,9.766,,0.85
174,ImageNetV2,DCR,resnet50,APS,0.634,0.847,0.2,,,False,,0.755,6.466,0.874266127837204,,0.831143246851198,0.754,6.398,,0.8
175,ImageNetV2,PCR,resnet50,APS,0.634,0.847,0.01,,,False,,0.984,157.001,0.9992289606539678,,1.088545560836792,1.0,1000.0,,0.99
176,ImageNetV2,PCR,resnet50,APS,0.634,0.847,0.025,,,False,,0.962,70.671,0.9953393951107652,,1.054065227508545,1.0,1000.0,,0.975
177,ImageNetV2,PCR,resnet50,APS,0.634,0.847,0.05,,,False,,0.927,36.312,0.9857352753011392,,1.0316648483276367,1.0,1000.0,,0.95
178,ImageNetV2,PCR,resnet50,APS,0.634,0.847,0.075,,,False,,0.893,22.115,0.9728151713120934,,1.1072567701339722,1.0,1000.0,,0.925
179,ImageNetV2,PCR,resnet50,APS,0.634,0.847,0.1,,,False,,0.867,15.918,0.9530730372818992,,0.9474635720252992,0.888,21.014,,0.9
180,ImageNetV2,PCR,resnet50,APS,0.634,0.847,0.15,,,False,,0.81,9.728,0.9170586180752898,,0.8862269520759583,0.816,9.995,,0.85
181,ImageNetV2,PCR,resnet50,APS,0.634,0.847,0.2,,,False,,0.755,6.466,0.874266127837204,,0.8385671973228455,0.757,6.744,,0.8
182,ImageNetV2,QTC,resnet50,APS,0.633,0.847,0.01,-1.0,0.0,False,0.9981858796434824,0.985,154.468,0.9992440610405876,0.0040400000289082,0.9997279754435616,0.994,288.959,,0.99
183,ImageNetV2,QTC,resnet50,APS,0.633,0.847,0.025,-1.0,0.0,False,0.9907554224031578,0.961,71.092,0.9952930016058502,0.0122400000691413,0.9972803432405302,0.98,130.536,,0.975
184,ImageNetV2,QTC,resnet50,APS,0.633,0.847,0.05,-1.0,0.0,False,0.9732952834946788,0.927,35.915,0.9851703850087132,0.0246399994939565,0.9911424061505948,0.963,72.827,,0.95
185,ImageNetV2,QTC,resnet50,APS,0.633,0.847,0.075,-1.0,0.0,False,0.9518788669903012,0.894,22.642,0.9721452191824734,0.0381000004708766,0.9816400690259142,0.943,46.614,,0.925
186,ImageNetV2,QTC,resnet50,APS,0.633,0.847,0.1,-1.0,0.0,False,0.9288340368690384,0.863,15.989,0.9544708981507012,0.0523799993097782,0.97160135901535,0.922,34.339,,0.9
187,ImageNetV2,QTC,resnet50,APS,0.633,0.847,0.15,-1.0,0.0,False,0.8830702324891048,0.814,9.705,0.9175916152430672,0.0842000022530555,0.9433195541849204,0.883,19.666,,0.85
188,ImageNetV2,QTC,resnet50,APS,0.633,0.847,0.2,-1.0,0.0,False,0.8326128712770869,0.755,6.468,0.8742261574062326,0.1191800013184547,0.911702996375056,0.843,12.98,,0.8
189,ImageNetV2,QTC-SC,resnet50,APS,0.633,0.847,0.01,-1.0,0.0,False,0.9981835053435476,0.985,154.383,0.9992457576549512,0.0062999725341796,0.9992821110703466,0.99,216.11,,0.99
190,ImageNetV2,QTC-SC,resnet50,APS,0.633,0.847,0.025,-1.0,0.0,False,0.9907611835634916,0.961,71.114,0.9952897730543504,0.0149999856948852,0.9961543963840958,0.977,111.685,,0.975
191,ImageNetV2,QTC-SC,resnet50,APS,0.633,0.847,0.05,-1.0,0.0,False,0.9732992892517448,0.927,35.918,0.9851716694678956,0.0289000272750854,0.988177940307642,0.956,61.579,,0.95
192,ImageNetV2,QTC-SC,resnet50,APS,0.633,0.847,0.075,-1.0,0.0,False,0.9518952344832624,0.894,22.646,0.9721519675645652,0.0443000197410583,0.9770766055974298,0.934,40.048,,0.925
193,ImageNetV2,QTC-SC,resnet50,APS,0.633,0.847,0.1,-1.0,0.0,False,0.9288383999837974,0.863,15.988,0.9545572374857624,0.0591999888420105,0.9660444294481368,0.914,30.003,,0.9
194,ImageNetV2,QTC-SC,resnet50,APS,0.633,0.847,0.15,-1.0,0.0,False,0.8830688879478559,0.814,9.704,0.9175954693948724,0.0934000015258789,0.9354313961073846,0.874,17.496,,0.85
195,ImageNetV2,QTC-SC,resnet50,APS,0.633,0.847,0.2,-1.0,0.0,False,0.8325947970797863,0.755,6.468,0.8742724595440012,0.1292999982833862,0.901999780436867,0.83,11.68,,0.8
196,ImageNetV2,QTC-ST,resnet50,APS,0.634,0.847,0.01,,,False,,0.984,157.001,0.9992289606539678,,0.9977999925613404,0.983,142.836,,0.99
197,ImageNetV2,QTC-ST,resnet50,APS,0.634,0.847,0.025,,,False,,0.962,70.671,0.9953393951107652,,0.9940999746322632,0.97,90.594,,0.975
198,ImageNetV2,QTC-ST,resnet50,APS,0.634,0.847,0.05,,,False,,0.927,36.312,0.9857352753011392,,0.9843000173568726,0.948,51.641,,0.95
199,ImageNetV2,QTC-ST,resnet50,APS,0.634,0.847,0.075,,,False,,0.893,22.115,0.9728151713120934,,0.9713000059127808,0.921,34.065,,0.925
200,ImageNetV2,QTC-ST,resnet50,APS,0.634,0.847,0.1,,,False,,0.867,15.918,0.9530730372818992,,0.9580000042915344,0.905,25.355,,0.9
201,ImageNetV2,QTC-ST,resnet50,APS,0.634,0.847,0.15,,,False,,0.81,9.728,0.9170586180752898,,0.9298999905586244,0.868,16.215,,0.85
202,ImageNetV2,QTC-ST,resnet50,APS,0.634,0.847,0.2,,,False,,0.755,6.466,0.874266127837204,,0.8942000269889832,0.821,10.788,,0.8
203,ImageNetV2,original,resnet50,APS,0.633,0.847,0.01,-1.0,0.0,False,0.9981835053435476,0.985,154.383,0.9992457576549512,0.0062999725341796,0.9992821110703466,0.985,216.11,,0.99
204,ImageNetV2,original,resnet50,APS,0.633,0.847,0.025,-1.0,0.0,False,0.9907611835634916,0.961,71.114,0.9952897730543504,0.0149999856948852,0.9961543963840958,0.961,111.685,,0.975
205,ImageNetV2,original,resnet50,APS,0.633,0.847,0.05,-1.0,0.0,False,0.9732992892517448,0.927,35.918,0.9851716694678956,0.0289000272750854,0.988177940307642,0.927,61.579,,0.95
206,ImageNetV2,original,resnet50,APS,0.633,0.847,0.075,-1.0,0.0,False,0.9518952344832624,0.894,22.646,0.9721519675645652,0.0443000197410583,0.9770766055974298,0.894,40.048,,0.925
207,ImageNetV2,original,resnet50,APS,0.633,0.847,0.1,-1.0,0.0,False,0.9288383999837974,0.863,15.988,0.9545572374857624,0.0591999888420105,0.9660444294481368,0.863,30.003,,0.9
208,ImageNetV2,original,resnet50,APS,0.633,0.847,0.15,-1.0,0.0,False,0.8830688879478559,0.814,9.704,0.9175954693948724,0.0934000015258789,0.9354313961073846,0.814,17.496,,0.85
209,ImageNetV2,original,resnet50,APS,0.633,0.847,0.2,-1.0,0.0,False,0.8325947970797863,0.755,6.468,0.8742724595440012,0.1292999982833862,0.901999780436867,0.755,11.68,,0.8
210,ImageNet-Sketch,$y=x$,resnet50,TPS,0.241,0.413,0.01,-1.0,0.0,False,0.999823020635074,0.797,164.255,0.9999989392023724,0.0016310214996337,0.9999975433892327,0.99,676.107,,0.99
211,ImageNet-Sketch,$y=x$,resnet50,TPS,0.241,0.413,0.025,-1.0,0.0,False,0.9987417373315584,0.64,47.394,0.99999569104381,0.0028296709060668,0.9999896925542092,0.975,506.996,,0.975
212,ImageNet-Sketch,$y=x$,resnet50,TPS,0.241,0.413,0.05,-1.0,0.0,False,0.99363269250561,0.508,13.795,0.9999886025788364,0.0050501823425292,0.9999599250513465,0.95,326.889,,0.95
213,ImageNet-Sketch,$y=x$,resnet50,TPS,0.241,0.413,0.075,-1.0,0.0,False,0.9819785672976588,0.434,6.105,0.9999776802496296,0.0071527957916259,0.999913314407336,0.925,235.179,,0.925
214,ImageNet-Sketch,$y=x$,resnet50,TPS,0.241,0.413,0.1,-1.0,0.0,False,0.9612479916616082,0.38,3.365,0.9999629368327712,0.0099039077758789,0.9998268497900176,0.9,166.213,,0.9
215,ImageNet-Sketch,$y=x$,resnet50,TPS,0.241,0.413,0.15,-1.0,0.0,False,0.8901761815445115,0.307,1.514,0.999916867190484,0.016545832157135,0.9994854312726202,0.85,87.162,,0.85
216,ImageNet-Sketch,$y=x$,resnet50,TPS,0.241,0.413,0.2,-1.0,0.0,False,0.7703218605833052,0.252,0.842,0.9998294683782464,0.0231876969337463,0.9989371197112986,0.8,53.466,,0.8
217,ImageNet-Sketch,ACR,resnet50,TPS,0.241,0.413,0.01,-1.0,0.0,False,0.999823020635074,0.797,164.255,0.9999989392023724,,0.9985109567642212,0.626,41.967,,0.99
218,ImageNet-Sketch,ACR,resnet50,TPS,0.241,0.413,0.025,-1.0,0.0,False,0.9987417373315584,0.64,47.394,0.99999569104381,,0.9994651675224304,0.709,85.004,,0.975
219,ImageNet-Sketch,ACR,resnet50,TPS,0.241,0.413,0.05,-1.0,0.0,False,0.99363269250561,0.508,13.795,0.9999886025788364,,0.9990618228912354,0.664,58.303,,0.95
220,ImageNet-Sketch,ACR,resnet50,TPS,0.241,0.413,0.075,-1.0,0.0,False,0.9819785672976588,0.434,6.105,0.9999776802496296,,0.9999860525131226,0.943,466.864,,0.925
221,ImageNet-Sketch,ACR,resnet50,TPS,0.241,0.413,0.1,-1.0,0.0,False,0.9612479916616082,0.38,3.365,0.9999629368327712,,0.9988256692886353,0.646,49.811,,0.9
222,ImageNet-Sketch,ACR,resnet50,TPS,0.241,0.413,0.15,-1.0,0.0,False,0.8901761815445115,0.307,1.514,0.999916867190484,,0.9973098039627076,0.576,26.932,,0.85
223,ImageNet-Sketch,ACR,resnet50,TPS,0.241,0.413,0.2,-1.0,0.0,False,0.7703218605833052,0.252,0.842,0.9998294683782464,,0.9944009780883788,0.519,15.258,,0.8
224,ImageNet-Sketch,CHR,resnet50,TPS,0.241,0.413,0.01,-1.0,0.0,False,0.999823020635074,0.797,164.255,0.9999989392023724,,1.0005958080291748,1.0,1000.0,,0.99
225,ImageNet-Sketch,CHR,resnet50,TPS,0.241,0.413,0.025,-1.0,0.0,False,0.9987417373315584,0.64,47.394,0.99999569104381,,0.9995452165603638,0.722,94.324,,0.975
226,ImageNet-Sketch,CHR,resnet50,TPS,0.241,0.413,0.05,-1.0,0.0,False,0.99363269250561,0.508,13.795,0.9999886025788364,,0.9997908473014832,0.784,149.845,,0.95
227,ImageNet-Sketch,CHR,resnet50,TPS,0.241,0.413,0.075,-1.0,0.0,False,0.9819785672976588,0.434,6.105,0.9999776802496296,,0.9993119239807128,0.689,71.951,,0.925
228,ImageNet-Sketch,CHR,resnet50,TPS,0.241,0.413,0.1,-1.0,0.0,False,0.9612479916616082,0.38,3.365,0.9999629368327712,,0.9981303215026855,0.607,35.48,,0.9
229,ImageNet-Sketch,CHR,resnet50,TPS,0.241,0.413,0.15,-1.0,0.0,False,0.8901761815445115,0.307,1.514,0.999916867190484,,0.99699467420578,0.567,24.747,,0.85
230,ImageNet-Sketch,CHR,resnet50,TPS,0.241,0.413,0.2,-1.0,0.0,False,0.7703218605833052,0.252,0.842,0.9998294683782464,,0.9930370450019836,0.502,12.863,,0.8
231,ImageNet-Sketch,CHR-,resnet50,TPS,0.241,0.413,0.01,-1.0,0.0,False,0.999823020635074,0.797,164.255,0.9999989392023724,,0.9999960064888,0.976,623.974,,0.99
232,ImageNet-Sketch,CHR-,resnet50,TPS,0.241,0.413,0.025,-1.0,0.0,False,0.9987417373315584,0.64,47.394,0.99999569104381,,1.0024230480194092,1.0,1000.0,,0.975
233,ImageNet-Sketch,CHR-,resnet50,TPS,0.241,0.413,0.05,-1.0,0.0,False,0.99363269250561,0.508,13.795,0.9999886025788364,,1.0016825199127195,1.0,1000.0,,0.95
234,ImageNet-Sketch,CHR-,resnet50,TPS,0.241,0.413,0.075,-1.0,0.0,False,0.9819785672976588,0.434,6.105,0.9999776802496296,,1.0009232759475708,1.0,1000.0,,0.925
235,ImageNet-Sketch,CHR-,resnet50,TPS,0.241,0.413,0.1,-1.0,0.0,False,0.9612479916616082,0.38,3.365,0.9999629368327712,,0.9987722635269164,0.642,48.245,,0.9
236,ImageNet-Sketch,CHR-,resnet50,TPS,0.241,0.413,0.15,-1.0,0.0,False,0.8901761815445115,0.307,1.514,0.999916867190484,,0.9932061433792114,0.504,13.116,,0.85
237,ImageNet-Sketch,CHR-,resnet50,TPS,0.241,0.413,0.2,-1.0,0.0,False,0.7703218605833052,0.252,0.842,0.9998294683782464,,0.986260175704956,0.453,7.554,,0.8
238,ImageNet-Sketch,DCR,resnet50,TPS,0.241,0.413,0.01,-1.0,0.0,False,0.999823020635074,0.797,164.255,0.9999989392023724,,1.813474999604648,1.0,1000.0,,0.99
239,ImageNet-Sketch,DCR,resnet50,TPS,0.241,0.413,0.025,-1.0,0.0,False,0.9987417373315584,0.64,47.394,0.99999569104381,,1.0000772608884765,1.0,1000.0,,0.975
240,ImageNet-Sketch,DCR,resnet50,TPS,0.241,0.413,0.05,-1.0,0.0,False,0.99363269250561,0.508,13.795,0.9999886025788364,,0.9998262726115108,0.799,165.92,,0.95
241,ImageNet-Sketch,DCR,resnet50,TPS,0.241,0.413,0.075,-1.0,0.0,False,0.9819785672976588,0.434,6.105,0.9999776802496296,,0.999340474586091,0.692,74.032,,0.925
242,ImageNet-Sketch,DCR,resnet50,TPS,0.241,0.413,0.1,-1.0,0.0,False,0.9612479916616082,0.38,3.365,0.9999629368327712,,0.9989542811020016,0.656,54.079,,0.9
243,ImageNet-Sketch,DCR,resnet50,TPS,0.241,0.413,0.15,-1.0,0.0,False,0.8901761815445115,0.307,1.514,0.999916867190484,,0.9982356325285128,0.611,37.046,,0.85
244,ImageNet-Sketch,DCR,resnet50,TPS,0.241,0.413,0.2,-1.0,0.0,False,0.7703218605833052,0.252,0.842,0.9998294683782464,,0.9913552400188445,0.486,10.865,,0.8
245,ImageNet-Sketch,PCR,resnet50,TPS,0.241,0.413,0.01,-1.0,0.0,False,0.999823020635074,0.797,164.255,0.9999989392023724,,0.9904810190200806,0.48,10.073,,0.99
246,ImageNet-Sketch,PCR,resnet50,TPS,0.241,0.413,0.025,-1.0,0.0,False,0.9987417373315584,0.64,47.394,0.99999569104381,,0.9945032000541688,0.52,15.478,,0.975
247,ImageNet-Sketch,PCR,resnet50,TPS,0.241,0.413,0.05,-1.0,0.0,False,0.99363269250561,0.508,13.795,0.9999886025788364,,0.9852254986763,0.448,7.135,,0.95
248,ImageNet-Sketch,PCR,resnet50,TPS,0.241,0.413,0.075,-1.0,0.0,False,0.9819785672976588,0.434,6.105,0.9999776802496296,,0.9870481491088868,0.457,7.913,,0.925
249,ImageNet-Sketch,PCR,resnet50,TPS,0.241,0.413,0.1,-1.0,0.0,False,0.9612479916616082,0.38,3.365,0.9999629368327712,,0.98870450258255,0.468,8.804,,0.9
250,ImageNet-Sketch,PCR,resnet50,TPS,0.241,0.413,0.15,-1.0,0.0,False,0.8901761815445115,0.307,1.514,0.999916867190484,,0.976438045501709,0.414,4.956,,0.85
251,ImageNet-Sketch,PCR,resnet50,TPS,0.241,0.413,0.2,-1.0,0.0,False,0.7703218605833052,0.252,0.842,0.9998294683782464,,0.95915424823761,0.376,3.231,,0.8
252,ImageNet-Sketch,QTC,resnet50,TPS,0.241,0.413,0.01,-1.0,0.0,False,0.999823020635074,0.797,164.255,0.9999989392023724,0.0002800000074785,0.9999999594243372,0.999,913.839,,0.99
253,ImageNet-Sketch,QTC,resnet50,TPS,0.241,0.413,0.025,-1.0,0.0,False,0.9987417373315584,0.64,47.394,0.99999569104381,0.0012199999764561,0.9999989638179064,0.99,753.788,,0.975
254,ImageNet-Sketch,QTC,resnet50,TPS,0.241,0.413,0.05,-1.0,0.0,False,0.99363269250561,0.508,13.795,0.9999886025788364,0.0027999999001622,0.9999897885920253,0.954,508.223,,0.95
255,ImageNet-Sketch,QTC,resnet50,TPS,0.241,0.413,0.075,-1.0,0.0,False,0.9819785672976588,0.434,6.105,0.9999776802496296,0.005040000192821,0.9999600691760908,0.895,327.343,,0.925
256,ImageNet-Sketch,QTC,resnet50,TPS,0.241,0.413,0.1,-1.0,0.0,False,0.9612479916616082,0.38,3.365,0.9999629368327712,0.0074399998411536,0.9999075349401596,0.844,228.134,,0.9
257,ImageNet-Sketch,QTC,resnet50,TPS,0.241,0.413,0.15,-1.0,0.0,False,0.8901761815445115,0.307,1.514,0.999916867190484,0.0134399998933076,0.9996729120035904,0.749,115.597,,0.85
258,ImageNet-Sketch,QTC,resnet50,TPS,0.241,0.413,0.2,-1.0,0.0,False,0.7703218605833052,0.252,0.842,0.9998294683782464,0.0203399993479251,0.9992112061349768,0.678,65.68,,0.8
259,ImageNet-Sketch,QTC-SC,resnet50,TPS,0.241,0.413,0.01,-1.0,0.0,False,0.999823020635074,0.797,164.255,0.9999989392023724,0.0016310214996337,0.9999975433892327,0.983,676.107,,0.99
260,ImageNet-Sketch,QTC-SC,resnet50,TPS,0.241,0.413,0.025,-1.0,0.0,False,0.9987417373315584,0.64,47.394,0.99999569104381,0.0028296709060668,0.9999896925542092,0.953,506.996,,0.975
261,ImageNet-Sketch,QTC-SC,resnet50,TPS,0.241,0.413,0.05,-1.0,0.0,False,0.99363269250561,0.508,13.795,0.9999886025788364,0.0050501823425292,0.9999599250513465,0.895,326.889,,0.95
262,ImageNet-Sketch,QTC-SC,resnet50,TPS,0.241,0.413,0.075,-1.0,0.0,False,0.9819785672976588,0.434,6.105,0.9999776802496296,0.0071527957916259,0.999913314407336,0.848,235.179,,0.925
263,ImageNet-Sketch,QTC-SC,resnet50,TPS,0.241,0.413,0.1,-1.0,0.0,False,0.9612479916616082,0.38,3.365,0.9999629368327712,0.0099039077758789,0.9998268497900176,0.799,166.213,,0.9
264,ImageNet-Sketch,QTC-SC,resnet50,TPS,0.241,0.413,0.15,-1.0,0.0,False,0.8901761815445115,0.307,1.514,0.999916867190484,0.016545832157135,0.9994854312726202,0.712,87.162,,0.85
265,ImageNet-Sketch,QTC-SC,resnet50,TPS,0.241,0.413,0.2,-1.0,0.0,False,0.7703218605833052,0.252,0.842,0.9998294683782464,0.0231876969337463,0.9989371197112986,0.655,53.466,,0.8
266,ImageNet-Sketch,QTC-ST,resnet50,TPS,0.241,0.413,0.01,-1.0,0.0,False,0.999823020635074,0.797,164.255,0.9999989392023724,,0.9990567564964294,0.664,58.096,,0.99
267,ImageNet-Sketch,QTC-ST,resnet50,TPS,0.241,0.413,0.025,-1.0,0.0,False,0.9987417373315584,0.64,47.394,0.99999569104381,,0.9990567564964294,0.664,58.096,,0.975
268,ImageNet-Sketch,QTC-ST,resnet50,TPS,0.241,0.413,0.05,-1.0,0.0,False,0.99363269250561,0.508,13.795,0.9999886025788364,,0.9985851645469666,0.63,43.564,,0.95
269,ImageNet-Sketch,QTC-ST,resnet50,TPS,0.241,0.413,0.075,-1.0,0.0,False,0.9819785672976588,0.434,6.105,0.9999776802496296,,0.9978581070899964,0.595,32.034,,0.925
270,ImageNet-Sketch,QTC-ST,resnet50,TPS,0.241,0.413,0.1,-1.0,0.0,False,0.9612479916616082,0.38,3.365,0.9999629368327712,,0.9957554936408995,0.54,18.952,,0.9
271,ImageNet-Sketch,QTC-ST,resnet50,TPS,0.241,0.413,0.15,-1.0,0.0,False,0.8901761815445115,0.307,1.514,0.999916867190484,,0.988976001739502,0.469,8.975,,0.85
272,ImageNet-Sketch,QTC-ST,resnet50,TPS,0.241,0.413,0.2,-1.0,0.0,False,0.7703218605833052,0.252,0.842,0.9998294683782464,,0.9719389081001282,0.402,4.325,,0.8
273,ImageNet-Sketch,original,resnet50,TPS,0.241,0.413,0.01,-1.0,0.0,False,0.999823020635074,0.797,164.255,0.9999989392023724,0.0016310214996337,0.9999975433892327,0.797,676.107,,0.99
274,ImageNet-Sketch,original,resnet50,TPS,0.241,0.413,0.025,-1.0,0.0,False,0.9987417373315584,0.64,47.394,0.99999569104381,0.0028296709060668,0.9999896925542092,0.64,506.996,,0.975
275,ImageNet-Sketch,original,resnet50,TPS,0.241,0.413,0.05,-1.0,0.0,False,0.99363269250561,0.508,13.795,0.9999886025788364,0.0050501823425292,0.9999599250513465,0.508,326.889,,0.95
276,ImageNet-Sketch,original,resnet50,TPS,0.241,0.413,0.075,-1.0,0.0,False,0.9819785672976588,0.434,6.105,0.9999776802496296,0.0071527957916259,0.999913314407336,0.434,235.179,,0.925
277,ImageNet-Sketch,original,resnet50,TPS,0.241,0.413,0.1,-1.0,0.0,False,0.9612479916616082,0.38,3.365,0.9999629368327712,0.0099039077758789,0.9998268497900176,0.38,166.213,,0.9
278,ImageNet-Sketch,original,resnet50,TPS,0.241,0.413,0.15,-1.0,0.0,False,0.8901761815445115,0.307,1.514,0.999916867190484,0.016545832157135,0.9994854312726202,0.307,87.162,,0.85
279,ImageNet-Sketch,original,resnet50,TPS,0.241,0.413,0.2,-1.0,0.0,False,0.7703218605833052,0.252,0.842,0.9998294683782464,0.0231876969337463,0.9989371197112986,0.252,53.466,,0.8
280,ImageNet-Sketch,$y=x$,resnet50,RAPS,0.241,0.413,0.01,2.0,0.2,False,11.13957878871947,0.641,52.571,176.1997603830511,0.0016310214996337,46.37486068523027,0.99,228.333,,0.99
281,ImageNet-Sketch,$y=x$,resnet50,RAPS,0.241,0.413,0.025,2.0,0.2,False,4.352351227369976,0.539,18.994,152.39960646992668,0.0028296709060668,29.667413864518927,0.975,145.062,,0.975
282,ImageNet-Sketch,$y=x$,resnet50,RAPS,0.241,0.413,0.05,2.0,0.2,False,2.174965670638055,0.465,8.459,123.1990654048672,0.0050501823425292,19.789733686675287,0.95,95.722,,0.95
283,ImageNet-Sketch,$y=x$,resnet50,RAPS,0.241,0.413,0.075,2.0,0.2,False,1.4641647883596496,0.414,5.189,101.59112762705163,0.0071527957916259,14.799967577716032,0.925,71.049,,0.925
284,ImageNet-Sketch,$y=x$,resnet50,RAPS,0.241,0.413,0.1,2.0,0.2,False,1.1647147246390814,0.379,3.804,83.8128873686966,0.009884238243103,11.199142831335015,0.9,53.037,,0.9
285,ImageNet-Sketch,$y=x$,resnet50,RAPS,0.241,0.413,0.15,2.0,0.2,False,0.9540119744315408,0.343,2.949,57.779865348593965,0.016545832157135,6.791028116771856,0.85,31.055,,0.85
286,ImageNet-Sketch,$y=x$,resnet50,RAPS,0.241,0.413,0.2,2.0,0.2,False,0.892204829175485,0.326,2.71,40.379427067943446,0.0231680870056152,4.759061391500695,0.8,20.988,,0.8
287,ImageNet-Sketch,ACR,resnet50,RAPS,0.241,0.413,0.01,2.0,0.2,False,,0.642,52.573,176.19949696871427,,107.71924591064452,0.933,535.005,,0.99
288,ImageNet-Sketch,ACR,resnet50,RAPS,0.241,0.413,0.025,2.0,0.2,False,,0.539,18.999,152.39960560344318,,71.96306610107422,0.88,356.074,,0.975
289,ImageNet-Sketch,ACR,resnet50,RAPS,0.241,0.413,0.05,2.0,0.2,False,,0.465,8.49,123.29252511632076,,46.12969207763672,0.818,227.085,,0.95
290,ImageNet-Sketch,ACR,resnet50,RAPS,0.241,0.413,0.075,2.0,0.2,False,,0.414,5.188,101.58758567530111,,31.08889389038086,0.765,152.085,,0.925
291,ImageNet-Sketch,ACR,resnet50,RAPS,0.241,0.413,0.1,2.0,0.2,False,,0.379,3.815,83.79892518043333,,23.02613639831543,0.728,112.055,,0.9
292,ImageNet-Sketch,ACR,resnet50,RAPS,0.241,0.413,0.15,2.0,0.2,False,,0.343,2.959,57.77982555626284,,12.913747787475586,0.659,61.416,,0.85
293,ImageNet-Sketch,ACR,resnet50,RAPS,0.241,0.413,0.2,2.0,0.2,False,,0.326,2.707,40.37940650417768,,7.915658473968506,0.604,36.593,,0.8
294,ImageNet-Sketch,CHR,resnet50,RAPS,0.241,0.413,0.01,2.0,0.2,False,,0.642,52.573,176.19949696871427,,118.13903045654295,0.945,587.005,,0.99
295,ImageNet-Sketch,CHR,resnet50,RAPS,0.241,0.413,0.025,2.0,0.2,False,,0.539,18.999,152.39960560344318,,71.32963562011719,0.879,353.017,,0.975
296,ImageNet-Sketch,CHR,resnet50,RAPS,0.241,0.413,0.05,2.0,0.2,False,,0.465,8.49,123.29252511632076,,44.88484191894531,0.815,221.024,,0.95
297,ImageNet-Sketch,CHR,resnet50,RAPS,0.241,0.413,0.075,2.0,0.2,False,,0.414,5.188,101.58758567530111,,32.42986297607422,0.771,159.026,,0.925
298,ImageNet-Sketch,CHR,resnet50,RAPS,0.241,0.413,0.1,2.0,0.2,False,,0.379,3.815,83.79892518043333,,25.578107833862305,0.741,124.551,,0.9
299,ImageNet-Sketch,CHR,resnet50,RAPS,0.241,0.413,0.15,2.0,0.2,False,,0.343,2.959,57.77982555626284,,15.377435684204102,0.679,73.678,,0.85
300,ImageNet-Sketch,CHR,resnet50,RAPS,0.241,0.413,0.2,2.0,0.2,False,,0.326,2.707,40.37940650417768,,9.412046432495115,0.623,44.228,,0.8
301,ImageNet-Sketch,CHR-,resnet50,RAPS,0.241,0.413,0.01,2.0,0.2,False,,0.642,52.573,176.19949696871427,,120.3802490234375,0.947,598.021,,0.99
302,ImageNet-Sketch,CHR-,resnet50,RAPS,0.241,0.413,0.025,2.0,0.2,False,,0.539,18.999,152.39960560344318,,89.71275329589844,0.909,445.006,,0.975
303,ImageNet-Sketch,CHR-,resnet50,RAPS,0.241,0.413,0.05,2.0,0.2,False,,0.465,8.49,123.29252511632076,,45.8138542175293,0.817,226.008,,0.95
304,ImageNet-Sketch,CHR-,resnet50,RAPS,0.241,0.413,0.075,2.0,0.2,False,,0.414,5.188,101.58758567530111,,33.96525955200195,0.776,166.363,,0.925
305,ImageNet-Sketch,CHR-,resnet50,RAPS,0.241,0.413,0.1,2.0,0.2,False,,0.379,3.815,83.79892518043333,,25.107637405395508,0.739,122.184,,0.9
306,ImageNet-Sketch,CHR-,resnet50,RAPS,0.241,0.413,0.15,2.0,0.2,False,,0.343,2.959,57.77982555626284,,15.072754859924316,0.676,72.237,,0.85
307,ImageNet-Sketch,CHR-,resnet50,RAPS,0.241,0.413,0.2,2.0,0.2,False,,0.326,2.707,40.37940650417768,,10.804264068603516,0.638,51.177,,0.8
308,ImageNet-Sketch,DCR,resnet50,RAPS,0.241,0.413,0.01,2.0,0.2,False,,0.642,52.573,176.19949696871427,,113.90960748482796,0.94,566.0,,0.99
309,ImageNet-Sketch,DCR,resnet50,RAPS,0.241,0.413,0.025,2.0,0.2,False,,0.539,18.999,152.39960560344318,,75.08961356317045,0.886,372.007,,0.975
310,ImageNet-Sketch,DCR,resnet50,RAPS,0.241,0.413,0.05,2.0,0.2,False,,0.465,8.49,123.29252511632076,,48.38314707621034,0.825,238.414,,0.95
311,ImageNet-Sketch,DCR,resnet50,RAPS,0.241,0.413,0.075,2.0,0.2,False,,0.414,5.188,101.58758567530111,,32.361575736705284,0.77,158.353,,0.925
312,ImageNet-Sketch,DCR,resnet50,RAPS,0.241,0.413,0.1,2.0,0.2,False,,0.379,3.815,83.79892518043333,,23.52118244805239,0.731,114.251,,0.9
313,ImageNet-Sketch,DCR,resnet50,RAPS,0.241,0.413,0.15,2.0,0.2,False,,0.343,2.959,57.77982555626284,,14.169663407636092,0.669,67.65,,0.85
314,ImageNet-Sketch,DCR,resnet50,RAPS,0.241,0.413,0.2,2.0,0.2,False,,0.326,2.707,40.37940650417768,,8.765957257619943,0.615,40.789,,0.8
315,ImageNet-Sketch,PCR,resnet50,RAPS,0.241,0.413,0.01,2.0,0.2,False,,0.642,52.573,176.19949696871427,,96.54679107666016,0.919,479.01,,0.99
316,ImageNet-Sketch,PCR,resnet50,RAPS,0.241,0.413,0.025,2.0,0.2,False,,0.539,18.999,152.39960560344318,,68.26487731933594,0.874,338.006,,0.975
317,ImageNet-Sketch,PCR,resnet50,RAPS,0.241,0.413,0.05,2.0,0.2,False,,0.465,8.49,123.29252511632076,,17.949010848999023,0.698,86.465,,0.95
318,ImageNet-Sketch,PCR,resnet50,RAPS,0.241,0.413,0.075,2.0,0.2,False,,0.414,5.188,101.58758567530111,,7.800933837890625,0.603,36.259,,0.925
319,ImageNet-Sketch,PCR,resnet50,RAPS,0.241,0.413,0.1,2.0,0.2,False,,0.379,3.815,83.79892518043333,,9.739283561706545,0.626,45.615,,0.9
320,ImageNet-Sketch,PCR,resnet50,RAPS,0.241,0.413,0.15,2.0,0.2,False,,0.343,2.959,57.77982555626284,,5.315027713775635,0.56,23.747,,0.85
321,ImageNet-Sketch,PCR,resnet50,RAPS,0.241,0.413,0.2,2.0,0.2,False,,0.326,2.707,40.37940650417768,,4.877488136291504,0.551,21.646,,0.8
322,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,2.0,0.2,False,11.139717806840268,0.642,52.572,176.19949630755693,0.0002800000074785,102.99419734729962,0.927,511.286,,0.99
323,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,2.0,0.2,False,4.352340417344923,0.539,18.994,152.39960616665647,0.0012199999764561,53.17475659923693,0.839,262.277,,0.975
324,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,2.0,0.2,False,2.1766905994454206,0.465,8.469,123.29250922754868,0.0027999999001622,29.99977353156004,0.761,146.904,,0.95
325,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,2.0,0.2,False,1.464291364859159,0.414,5.189,101.58754944571577,0.005040000192821,19.79386954285533,0.71,95.774,,0.925
326,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,2.0,0.2,False,1.1649534370319783,0.379,3.805,83.79892274949174,0.0074399998411536,14.485741283331723,0.672,69.286,,0.9
327,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,2.0,0.2,False,0.9539933537657036,0.343,2.949,57.77983419589992,0.0134399998933076,8.3187216586653,0.609,38.586,,0.85
328,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,2.0,0.2,False,0.8922236443907181,0.326,2.711,40.379443494457306,0.0203399993479251,5.465997695807564,0.563,24.557,,0.8
329,ImageNet-Sketch,QTC-SC,resnet50,RAPS,0.241,0.413,0.01,2.0,0.2,False,11.13957878871947,0.641,52.571,176.1997603830511,0.0016310214996337,46.37486068523027,0.819,228.333,,0.99
330,ImageNet-Sketch,QTC-SC,resnet50,RAPS,0.241,0.413,0.025,2.0,0.2,False,4.352351227369976,0.539,18.994,152.39960646992668,0.0028296709060668,29.667413864518927,0.759,145.062,,0.975
331,ImageNet-Sketch,QTC-SC,resnet50,RAPS,0.241,0.413,0.05,2.0,0.2,False,2.174965670638055,0.465,8.459,123.1990654048672,0.0050501823425292,19.789733686675287,0.71,95.722,,0.95
332,ImageNet-Sketch,QTC-SC,resnet50,RAPS,0.241,0.413,0.075,2.0,0.2,False,1.4641647883596496,0.414,5.189,101.59112762705163,0.0071527957916259,14.799967577716032,0.674,71.049,,0.925
333,ImageNet-Sketch,QTC-SC,resnet50,RAPS,0.241,0.413,0.1,2.0,0.2,False,1.1647147246390814,0.379,3.804,83.8128873686966,0.009884238243103,11.199142831335015,0.642,53.037,,0.9
334,ImageNet-Sketch,QTC-SC,resnet50,RAPS,0.241,0.413,0.15,2.0,0.2,False,0.9540119744315408,0.343,2.949,57.779865348593965,0.016545832157135,6.791028116771856,0.588,31.055,,0.85
335,ImageNet-Sketch,QTC-SC,resnet50,RAPS,0.241,0.413,0.2,2.0,0.2,False,0.892204829175485,0.326,2.71,40.379427067943446,0.0231680870056152,4.759061391500695,0.548,20.988,,0.8
336,ImageNet-Sketch,QTC-ST,resnet50,RAPS,0.241,0.413,0.01,2.0,0.2,False,,0.642,52.573,176.19949696871427,,72.9879164814949,0.882,361.312,,0.99
337,ImageNet-Sketch,QTC-ST,resnet50,RAPS,0.241,0.413,0.025,2.0,0.2,False,,0.539,18.999,152.39960560344318,,41.978848385810856,0.805,206.412,,0.975
338,ImageNet-Sketch,QTC-ST,resnet50,RAPS,0.241,0.413,0.05,2.0,0.2,False,,0.465,8.49,123.29252511632076,,25.8893111139536,0.742,126.127,,0.95
339,ImageNet-Sketch,QTC-ST,resnet50,RAPS,0.241,0.413,0.075,2.0,0.2,False,,0.414,5.188,101.58758567530111,,19.623109656572343,0.709,95.076,,0.925
340,ImageNet-Sketch,QTC-ST,resnet50,RAPS,0.241,0.413,0.1,2.0,0.2,False,,0.379,3.815,83.79892518043333,,16.894406090676785,0.691,81.265,,0.9
341,ImageNet-Sketch,QTC-ST,resnet50,RAPS,0.241,0.413,0.15,2.0,0.2,False,,0.343,2.959,57.77982555626284,,14.676106233894826,0.673,70.254,,0.85
342,ImageNet-Sketch,QTC-ST,resnet50,RAPS,0.241,0.413,0.2,2.0,0.2,False,,0.326,2.707,40.37940650417768,,13.969392947852612,0.668,66.652,,0.8
343,ImageNet-Sketch,original,resnet50,RAPS,0.241,0.413,0.01,2.0,0.2,False,11.13957878871947,0.641,52.571,176.1997603830511,0.0016310214996337,46.37486068523027,0.641,228.333,,0.99
344,ImageNet-Sketch,original,resnet50,RAPS,0.241,0.413,0.025,2.0,0.2,False,4.352351227369976,0.539,18.994,152.39960646992668,0.0028296709060668,29.667413864518927,0.539,145.062,,0.975
345,ImageNet-Sketch,original,resnet50,RAPS,0.241,0.413,0.05,2.0,0.2,False,2.174965670638055,0.465,8.459,123.1990654048672,0.0050501823425292,19.789733686675287,0.465,95.722,,0.95
346,ImageNet-Sketch,original,resnet50,RAPS,0.241,0.413,0.075,2.0,0.2,False,1.4641647883596496,0.414,5.189,101.59112762705163,0.0071527957916259,14.799967577716032,0.414,71.049,,0.925
347,ImageNet-Sketch,original,resnet50,RAPS,0.241,0.413,0.1,2.0,0.2,False,1.1647147246390814,0.379,3.804,83.8128873686966,0.009884238243103,11.199142831335015,0.379,53.037,,0.9
348,ImageNet-Sketch,original,resnet50,RAPS,0.241,0.413,0.15,2.0,0.2,False,0.9540119744315408,0.343,2.949,57.779865348593965,0.016545832157135,6.791028116771856,0.343,31.055,,0.85
349,ImageNet-Sketch,original,resnet50,RAPS,0.241,0.413,0.2,2.0,0.2,False,0.892204829175485,0.326,2.71,40.379427067943446,0.0231680870056152,4.759061391500695,0.326,20.988,,0.8
350,ImageNet-Sketch,$y=x$,resnet50,APS,0.241,0.413,0.01,-1.0,0.0,False,0.9982317703927844,0.94,474.117,0.9999187822100206,0.0016310214996337,0.9999507225518488,0.99,792.613,,0.99
351,ImageNet-Sketch,$y=x$,resnet50,APS,0.241,0.413,0.025,-1.0,0.0,False,0.9903458908785416,0.852,271.957,0.9996054256970126,0.0028296709060668,0.999853810151349,0.975,718.299,,0.975
352,ImageNet-Sketch,$y=x$,resnet50,APS,0.241,0.413,0.05,-1.0,0.0,False,0.9729969436101512,0.759,160.219,0.9986807734103966,0.0050501823425292,0.9996059729530572,0.95,633.156,,0.95
353,ImageNet-Sketch,$y=x$,resnet50,APS,0.241,0.413,0.075,-1.0,0.0,False,0.9523759608197042,0.69,108.828,0.9972568681009898,0.0071527957916259,0.9990417300475092,0.925,542.869,,0.925
354,ImageNet-Sketch,$y=x$,resnet50,APS,0.241,0.413,0.1,-1.0,0.0,False,0.9299035999180416,0.638,79.349,0.9953818813527522,0.009884238243103,0.9982417027622787,0.9,474.769,,0.9
355,ImageNet-Sketch,$y=x$,resnet50,APS,0.241,0.413,0.15,-1.0,0.0,False,0.883072323849614,0.559,47.968,0.9901397972388712,0.016545832157135,0.995519298361953,0.85,363.535,,0.85
356,ImageNet-Sketch,$y=x$,resnet50,APS,0.241,0.413,0.2,-1.0,0.0,False,0.8352375024474074,0.496,31.912,0.9819917057670402,0.0231680870056152,0.992030111957484,0.8,294.498,,0.8
357,ImageNet-Sketch,ACR,resnet50,APS,0.241,0.413,0.01,,,False,,0.939,469.194,0.9999189213363996,,0.9964274168014526,0.913,390.876,,0.99
358,ImageNet-Sketch,ACR,resnet50,APS,0.241,0.413,0.025,,,False,,0.854,276.072,0.9996057301211336,,0.9917299151420592,0.863,290.167,,0.975
359,ImageNet-Sketch,ACR,resnet50,APS,0.241,0.413,0.05,,,False,,0.757,159.044,0.9986823233908484,,0.9810466170310974,0.795,196.463,,0.95
360,ImageNet-Sketch,ACR,resnet50,APS,0.241,0.413,0.075,,,False,,0.687,107.025,0.997251110372384,,0.9700666666030884,0.748,150.258,,0.925
361,ImageNet-Sketch,ACR,resnet50,APS,0.241,0.413,0.1,,,False,,0.636,78.448,0.9953747506064892,,0.9549498558044434,0.697,113.47,,0.9
362,ImageNet-Sketch,ACR,resnet50,APS,0.241,0.413,0.15,,,False,,0.558,47.916,0.9901276359792242,,0.9253582954406738,0.629,75.037,,0.85
363,ImageNet-Sketch,ACR,resnet50,APS,0.241,0.413,0.2,,,False,,0.494,31.587,0.981899344230615,,0.8914769887924194,0.571,51.993,,0.8
364,ImageNet-Sketch,CHR,resnet50,APS,0.241,0.413,0.01,,,False,,0.939,469.194,0.9999189213363996,,0.9987307786941528,0.951,511.945,,0.99
365,ImageNet-Sketch,CHR,resnet50,APS,0.241,0.413,0.025,,,False,,0.854,276.072,0.9996057301211336,,0.99327552318573,0.878,314.755,,0.975
366,ImageNet-Sketch,CHR,resnet50,APS,0.241,0.413,0.05,,,False,,0.757,159.044,0.9986823233908484,,0.9824081063270568,0.803,204.435,,0.95
367,ImageNet-Sketch,CHR,resnet50,APS,0.241,0.413,0.075,,,False,,0.687,107.025,0.997251110372384,,0.9691985249519348,0.744,147.535,,0.925
368,ImageNet-Sketch,CHR,resnet50,APS,0.241,0.413,0.1,,,False,,0.636,78.448,0.9953747506064892,,0.9591727256774902,0.71,121.888,,0.9
369,ImageNet-Sketch,CHR,resnet50,APS,0.241,0.413,0.15,,,False,,0.558,47.916,0.9901276359792242,,0.9289274215698242,0.636,78.402,,0.85
370,ImageNet-Sketch,CHR,resnet50,APS,0.241,0.413,0.2,,,False,,0.494,31.587,0.981899344230615,,0.8954131603240967,0.576,54.057,,0.8
371,ImageNet-Sketch,CHR-,resnet50,APS,0.241,0.413,0.01,,,False,,0.939,469.194,0.9999189213363996,,0.9980210065841676,0.937,461.073,,0.99
372,ImageNet-Sketch,CHR-,resnet50,APS,0.241,0.413,0.025,,,False,,0.854,276.072,0.9996057301211336,,0.9957977533340454,0.905,371.319,,0.975
373,ImageNet-Sketch,CHR-,resnet50,APS,0.241,0.413,0.05,,,False,,0.757,159.044,0.9986823233908484,,0.9821836948394777,0.801,203.07,,0.95
374,ImageNet-Sketch,CHR-,resnet50,APS,0.241,0.413,0.075,,,False,,0.687,107.025,0.997251110372384,,0.9698887467384338,0.747,149.691,,0.925
375,ImageNet-Sketch,CHR-,resnet50,APS,0.241,0.413,0.1,,,False,,0.636,78.448,0.9953747506064892,,0.9497829675674438,0.684,104.525,,0.9
376,ImageNet-Sketch,CHR-,resnet50,APS,0.241,0.413,0.15,,,False,,0.558,47.916,0.9901276359792242,,0.9216785430908204,0.622,71.809,,0.85
377,ImageNet-Sketch,CHR-,resnet50,APS,0.241,0.413,0.2,,,False,,0.494,31.587,0.981899344230615,,0.8833814263343811,0.559,48.117,,0.8
378,ImageNet-Sketch,DCR,resnet50,APS,0.241,0.413,0.01,,,False,,0.939,469.194,0.9999189213363996,,0.99802855799741,0.937,461.523,,0.99
379,ImageNet-Sketch,DCR,resnet50,APS,0.241,0.413,0.025,,,False,,0.854,276.072,0.9996057301211336,,0.9931959711290432,0.877,313.353,,0.975
380,ImageNet-Sketch,DCR,resnet50,APS,0.241,0.413,0.05,,,False,,0.757,159.044,0.9986823233908484,,0.9822342424803472,0.802,203.377,,0.95
381,ImageNet-Sketch,DCR,resnet50,APS,0.241,0.413,0.075,,,False,,0.687,107.025,0.997251110372384,,0.9739872620506967,0.763,163.93,,0.925
382,ImageNet-Sketch,DCR,resnet50,APS,0.241,0.413,0.1,,,False,,0.636,78.448,0.9953747506064892,,0.9573312246180158,0.704,118.075,,0.9
383,ImageNet-Sketch,DCR,resnet50,APS,0.241,0.413,0.15,,,False,,0.558,47.916,0.9901276359792242,,0.9324277489230178,0.643,81.955,,0.85
384,ImageNet-Sketch,DCR,resnet50,APS,0.241,0.413,0.2,,,False,,0.494,31.587,0.981899344230615,,0.8924460094416887,0.572,52.488,,0.8
385,ImageNet-Sketch,PCR,resnet50,APS,0.241,0.413,0.01,,,False,,0.939,469.194,0.9999189213363996,,1.0136549472808838,1.0,1000.0,,0.99
386,ImageNet-Sketch,PCR,resnet50,APS,0.241,0.413,0.025,,,False,,0.854,276.072,0.9996057301211336,,1.033077359199524,1.0,1000.0,,0.975
387,ImageNet-Sketch,PCR,resnet50,APS,0.241,0.413,0.05,,,False,,0.757,159.044,0.9986823233908484,,0.991231381893158,0.859,283.267,,0.95
388,ImageNet-Sketch,PCR,resnet50,APS,0.241,0.413,0.075,,,False,,0.687,107.025,0.997251110372384,,1.020910620689392,1.0,1000.0,,0.925
389,ImageNet-Sketch,PCR,resnet50,APS,0.241,0.413,0.1,,,False,,0.636,78.448,0.9953747506064892,,0.9440873861312866,0.668,96.031,,0.9
390,ImageNet-Sketch,PCR,resnet50,APS,0.241,0.413,0.15,,,False,,0.558,47.916,0.9901276359792242,,0.907313585281372,0.597,61.125,,0.85
391,ImageNet-Sketch,PCR,resnet50,APS,0.241,0.413,0.2,,,False,,0.494,31.587,0.981899344230615,,0.8744075298309326,0.546,44.301,,0.8
392,ImageNet-Sketch,QTC,resnet50,APS,0.241,0.413,0.01,-1.0,0.0,False,0.9982292142106192,0.94,473.968,0.9999187428522488,0.0002800000074785,0.9999984895863412,1.0,961.732,,0.99
393,ImageNet-Sketch,QTC,resnet50,APS,0.241,0.413,0.025,-1.0,0.0,False,0.9903336501493116,0.852,271.828,0.9996056595135708,0.0012199999764561,0.9999742620270698,0.995,828.288,,0.975
394,ImageNet-Sketch,QTC,resnet50,APS,0.241,0.413,0.05,-1.0,0.0,False,0.9729798999445736,0.759,160.167,0.9986788515941144,0.0027999999001622,0.9998501192311392,0.986,716.379,,0.95
395,ImageNet-Sketch,QTC,resnet50,APS,0.241,0.413,0.075,-1.0,0.0,False,0.9523662384593992,0.69,108.819,0.9972627279737298,0.005040000192821,0.9995568653228832,0.974,621.963,,0.925
396,ImageNet-Sketch,QTC,resnet50,APS,0.241,0.413,0.1,-1.0,0.0,False,0.9298890015143472,0.638,79.34,0.9953835754672768,0.0074399998411536,0.9989890497915688,0.957,537.064,,0.9
397,ImageNet-Sketch,QTC,resnet50,APS,0.241,0.413,0.15,-1.0,0.0,False,0.8829991941102062,0.559,47.938,0.9901454731810564,0.0134399998933076,0.9968504808710724,0.919,405.988,,0.85
398,ImageNet-Sketch,QTC,resnet50,APS,0.241,0.413,0.2,-1.0,0.0,False,0.8351526140425536,0.496,31.894,0.9819837995317272,0.0203399993479251,0.9938117972798832,0.884,324.684,,0.8
399,ImageNet-Sketch,QTC-SC,resnet50,APS,0.241,0.413,0.01,-1.0,0.0,False,0.9982317703927844,0.94,474.117,0.9999187822100206,0.0016310214996337,0.9999507225518488,0.992,792.613,,0.99
400,ImageNet-Sketch,QTC-SC,resnet50,APS,0.241,0.413,0.025,-1.0,0.0,False,0.9903458908785416,0.852,271.957,0.9996054256970126,0.0028296709060668,0.999853810151349,0.986,718.299,,0.975
401,ImageNet-Sketch,QTC-SC,resnet50,APS,0.241,0.413,0.05,-1.0,0.0,False,0.9729969436101512,0.759,160.219,0.9986807734103966,0.0050501823425292,0.9996059729530572,0.975,633.156,,0.95
402,ImageNet-Sketch,QTC-SC,resnet50,APS,0.241,0.413,0.075,-1.0,0.0,False,0.9523759608197042,0.69,108.828,0.9972568681009898,0.0071527957916259,0.9990417300475092,0.959,542.869,,0.925
403,ImageNet-Sketch,QTC-SC,resnet50,APS,0.241,0.413,0.1,-1.0,0.0,False,0.9299035999180416,0.638,79.349,0.9953818813527522,0.009884238243103,0.9982417027622787,0.94,474.769,,0.9
404,ImageNet-Sketch,QTC-SC,resnet50,APS,0.241,0.413,0.15,-1.0,0.0,False,0.883072323849614,0.559,47.968,0.9901397972388712,0.016545832157135,0.995519298361953,0.902,363.535,,0.85
405,ImageNet-Sketch,QTC-SC,resnet50,APS,0.241,0.413,0.2,-1.0,0.0,False,0.8352375024474074,0.496,31.912,0.9819917057670402,0.0231680870056152,0.992030111957484,0.866,294.498,,0.8
406,ImageNet-Sketch,QTC-ST,resnet50,APS,0.241,0.413,0.01,,,False,,0.939,469.194,0.9999189213363996,,0.9990567564964294,0.959,544.629,,0.99
407,ImageNet-Sketch,QTC-ST,resnet50,APS,0.241,0.413,0.025,,,False,,0.854,276.072,0.9996057301211336,,0.9984279274940492,0.944,487.701,,0.975
408,ImageNet-Sketch,QTC-ST,resnet50,APS,0.241,0.413,0.05,,,False,,0.757,159.044,0.9986823233908484,,0.9969934821128844,0.921,411.576,,0.95
409,ImageNet-Sketch,QTC-ST,resnet50,APS,0.241,0.413,0.075,,,False,,0.687,107.025,0.997251110372384,,0.9950283765792848,0.897,351.042,,0.925
410,ImageNet-Sketch,QTC-ST,resnet50,APS,0.241,0.413,0.1,,,False,,0.636,78.448,0.9953747506064892,,0.9931419491767884,0.877,312.407,,0.9
411,ImageNet-Sketch,QTC-ST,resnet50,APS,0.241,0.413,0.15,,,False,,0.558,47.916,0.9901276359792242,,0.9881506562232972,0.836,248.343,,0.85
412,ImageNet-Sketch,QTC-ST,resnet50,APS,0.241,0.413,0.2,,,False,,0.494,31.587,0.981899344230615,,0.9816070199012756,0.798,199.66,,0.8
413,ImageNet-Sketch,original,resnet50,APS,0.241,0.413,0.01,-1.0,0.0,False,0.9982317703927844,0.94,474.117,0.9999187822100206,0.0016310214996337,0.9999507225518488,0.94,792.613,,0.99
414,ImageNet-Sketch,original,resnet50,APS,0.241,0.413,0.025,-1.0,0.0,False,0.9903458908785416,0.852,271.957,0.9996054256970126,0.0028296709060668,0.999853810151349,0.852,718.299,,0.975
415,ImageNet-Sketch,original,resnet50,APS,0.241,0.413,0.05,-1.0,0.0,False,0.9729969436101512,0.759,160.219,0.9986807734103966,0.0050501823425292,0.9996059729530572,0.759,633.156,,0.95
416,ImageNet-Sketch,original,resnet50,APS,0.241,0.413,0.075,-1.0,0.0,False,0.9523759608197042,0.69,108.828,0.9972568681009898,0.0071527957916259,0.9990417300475092,0.69,542.869,,0.925
417,ImageNet-Sketch,original,resnet50,APS,0.241,0.413,0.1,-1.0,0.0,False,0.9299035999180416,0.638,79.349,0.9953818813527522,0.009884238243103,0.9982417027622787,0.638,474.769,,0.9
418,ImageNet-Sketch,original,resnet50,APS,0.241,0.413,0.15,-1.0,0.0,False,0.883072323849614,0.559,47.968,0.9901397972388712,0.016545832157135,0.995519298361953,0.559,363.535,,0.85
419,ImageNet-Sketch,original,resnet50,APS,0.241,0.413,0.2,-1.0,0.0,False,0.8352375024474074,0.496,31.912,0.9819917057670402,0.0231680870056152,0.992030111957484,0.496,294.498,,0.8
420,ImageNet-R,$y=x$,resnet50,TPS,0.237,0.366,0.01,-1.0,0.0,False,0.999823020635074,0.705,154.829,0.999999893797456,0.0004666447639465,0.9999998834124,0.99,894.51,,0.99
421,ImageNet-R,$y=x$,resnet50,TPS,0.237,0.366,0.025,-1.0,0.0,False,0.9987417373315584,0.56,45.521,0.9999994231570778,0.0012333393096923,0.9999989594468036,0.975,761.514,,0.975
422,ImageNet-R,$y=x$,resnet50,TPS,0.237,0.366,0.05,-1.0,0.0,False,0.99363269250561,0.451,13.892,0.9999980139558916,0.0030999779701232,0.9999853798016736,0.95,448.494,,0.95
423,ImageNet-R,$y=x$,resnet50,TPS,0.237,0.366,0.075,-1.0,0.0,False,0.9819785672976588,0.388,6.244,0.9999954334416112,0.0053333044052124,0.9999531785948036,0.925,294.07,,0.925
424,ImageNet-R,$y=x$,resnet50,TPS,0.237,0.366,0.1,-1.0,0.0,False,0.9612479916616082,0.343,3.445,0.999991546873742,0.0078333616256713,0.9998958782807612,0.9,204.023,,0.9
425,ImageNet-R,$y=x$,resnet50,TPS,0.237,0.366,0.15,-1.0,0.0,False,0.8901761815445115,0.287,1.523,0.999977974094958,0.014299988746643,0.9996119597646436,0.85,98.342,,0.85
426,ImageNet-R,$y=x$,resnet50,TPS,0.237,0.366,0.2,-1.0,0.0,False,0.7703218605833052,0.241,0.835,0.9999514376177048,0.0214666724205017,0.999129159937956,0.8,58.521,,0.8
427,ImageNet-R,ACR,resnet50,TPS,0.237,0.366,0.01,-1.0,0.0,False,0.999823020635074,0.705,154.829,0.999999893797456,,0.9984186887741088,0.544,38.781,,0.99
428,ImageNet-R,ACR,resnet50,TPS,0.237,0.366,0.025,-1.0,0.0,False,0.9987417373315584,0.56,45.521,0.9999994231570778,,0.9993741512298584,0.61,72.752,,0.975
429,ImageNet-R,ACR,resnet50,TPS,0.237,0.366,0.05,-1.0,0.0,False,0.99363269250561,0.451,13.892,0.9999980139558916,,0.9989463090896606,0.573,51.44,,0.95
430,ImageNet-R,ACR,resnet50,TPS,0.237,0.366,0.075,-1.0,0.0,False,0.9819785672976588,0.388,6.244,0.9999954334416112,,0.9998574256896972,0.721,173.8,,0.925
431,ImageNet-R,ACR,resnet50,TPS,0.237,0.366,0.1,-1.0,0.0,False,0.9612479916616082,0.343,3.445,0.9999915468738728,,0.998757004737854,0.561,45.906,,0.9
432,ImageNet-R,ACR,resnet50,TPS,0.237,0.366,0.15,-1.0,0.0,False,0.8901761815445115,0.287,1.523,0.999977974094958,,0.9971268177032472,0.503,25.201,,0.85
433,ImageNet-R,ACR,resnet50,TPS,0.237,0.366,0.2,-1.0,0.0,False,0.7703218605833052,0.241,0.835,0.9999514376177048,,0.9940933585166932,0.457,14.698,,0.8
434,ImageNet-R,CHR,resnet50,TPS,0.237,0.366,0.01,-1.0,0.0,False,0.999823020635074,0.705,154.829,0.999999893797456,,1.0004647970199585,1.0,1000.0,,0.99
435,ImageNet-R,CHR,resnet50,TPS,0.237,0.366,0.025,-1.0,0.0,False,0.9987417373315584,0.56,45.521,0.9999994231570778,,0.9992800951004028,0.6,66.412,,0.975
436,ImageNet-R,CHR,resnet50,TPS,0.237,0.366,0.05,-1.0,0.0,False,0.99363269250561,0.451,13.892,0.9999980139558916,,1.0001189708709717,1.0,1000.0,,0.95
437,ImageNet-R,CHR,resnet50,TPS,0.237,0.366,0.075,-1.0,0.0,False,0.9819785672976588,0.388,6.244,0.9999954334416112,,0.9993268251419068,0.605,69.389,,0.925
438,ImageNet-R,CHR,resnet50,TPS,0.237,0.366,0.1,-1.0,0.0,False,0.9612479916616082,0.343,3.445,0.9999915468738728,,0.9982367753982544,0.536,35.903,,0.9
439,ImageNet-R,CHR,resnet50,TPS,0.237,0.366,0.15,-1.0,0.0,False,0.8901761815445115,0.287,1.523,0.999977974094958,,0.996620237827301,0.492,22.348,,0.85
440,ImageNet-R,CHR,resnet50,TPS,0.237,0.366,0.2,-1.0,0.0,False,0.7703218605833052,0.241,0.835,0.9999514376177048,,0.9929891228675842,0.444,12.904,,0.8
441,ImageNet-R,CHR-,resnet50,TPS,0.237,0.366,0.01,-1.0,0.0,False,0.999823020635074,0.705,154.829,0.999999893797456,,0.9993880987167358,0.612,73.828,,0.99
442,ImageNet-R,CHR-,resnet50,TPS,0.237,0.366,0.025,-1.0,0.0,False,0.9987417373315584,0.56,45.521,0.9999994231570778,,1.0024573802947998,1.0,1000.0,,0.975
443,ImageNet-R,CHR-,resnet50,TPS,0.237,0.366,0.05,-1.0,0.0,False,0.99363269250561,0.451,13.892,0.9999980139558916,,1.00187885761261,1.0,1000.0,,0.95
444,ImageNet-R,CHR-,resnet50,TPS,0.237,0.366,0.075,-1.0,0.0,False,0.9819785672976588,0.388,6.244,0.9999954334416112,,1.0012277364730835,1.0,1000.0,,0.925
445,ImageNet-R,CHR-,resnet50,TPS,0.237,0.366,0.1,-1.0,0.0,False,0.9612479916616082,0.343,3.445,0.9999915468738728,,0.9983654022216796,0.542,37.876,,0.9
446,ImageNet-R,CHR-,resnet50,TPS,0.237,0.366,0.15,-1.0,0.0,False,0.8901761815445115,0.287,1.523,0.999977974094958,,0.9929753541946412,0.444,12.884,,0.85
447,ImageNet-R,CHR-,resnet50,TPS,0.237,0.366,0.2,-1.0,0.0,False,0.7703218605833052,0.241,0.835,0.9999514376177048,,0.9856246709823608,0.401,7.448,,0.8
448,ImageNet-R,DCR,resnet50,TPS,0.237,0.366,0.01,-1.0,0.0,False,0.999823020635074,0.705,154.829,0.999999893797456,,1.8126420842985569,1.0,1000.0,,0.99
449,ImageNet-R,DCR,resnet50,TPS,0.237,0.366,0.025,-1.0,0.0,False,0.9987417373315584,0.56,45.521,0.9999994231570778,,1.0001020396568965,1.0,1000.0,,0.975
450,ImageNet-R,DCR,resnet50,TPS,0.237,0.366,0.05,-1.0,0.0,False,0.99363269250561,0.451,13.892,0.9999980139558916,,0.9998166352855088,0.702,151.861,,0.95
451,ImageNet-R,DCR,resnet50,TPS,0.237,0.366,0.075,-1.0,0.0,False,0.9819785672976588,0.388,6.244,0.9999954334416112,,0.999335195849738,0.606,69.952,,0.925
452,ImageNet-R,DCR,resnet50,TPS,0.237,0.366,0.1,-1.0,0.0,False,0.9612479916616082,0.343,3.445,0.9999915468738728,,0.9988778828485608,0.568,49.266,,0.9
453,ImageNet-R,DCR,resnet50,TPS,0.237,0.366,0.15,-1.0,0.0,False,0.8901761815445115,0.287,1.523,0.999977974094958,,0.9980872318641832,0.531,33.856,,0.85
454,ImageNet-R,DCR,resnet50,TPS,0.237,0.366,0.2,-1.0,0.0,False,0.7703218605833052,0.241,0.835,0.9999514376177048,,0.9908633228855132,0.428,10.552,,0.8
455,ImageNet-R,PCR,resnet50,TPS,0.237,0.366,0.01,-1.0,0.0,False,0.999823020635074,0.705,154.829,0.999999893797456,,0.9584139585494996,0.339,3.263,,0.99
456,ImageNet-R,PCR,resnet50,TPS,0.237,0.366,0.025,-1.0,0.0,False,0.9987417373315584,0.56,45.521,0.9999994231570778,,0.9896121025085448,0.421,9.556,,0.975
457,ImageNet-R,PCR,resnet50,TPS,0.237,0.366,0.05,-1.0,0.0,False,0.99363269250561,0.451,13.892,0.9999980139558916,,0.9727156162261964,0.363,4.521,,0.95
458,ImageNet-R,PCR,resnet50,TPS,0.237,0.366,0.075,-1.0,0.0,False,0.9819785672976588,0.388,6.244,0.9999954334416112,,0.9523910880088806,0.332,2.933,,0.925
459,ImageNet-R,PCR,resnet50,TPS,0.237,0.366,0.1,-1.0,0.0,False,0.9612479916616082,0.343,3.445,0.9999915468738728,,0.9702363014221193,0.357,4.228,,0.9
460,ImageNet-R,PCR,resnet50,TPS,0.237,0.366,0.15,-1.0,0.0,False,0.8901761815445115,0.287,1.523,0.999977974094958,,0.9722028374671936,0.362,4.456,,0.85
461,ImageNet-R,PCR,resnet50,TPS,0.237,0.366,0.2,-1.0,0.0,False,0.7703218605833052,0.241,0.835,0.9999514376177048,,0.9433660507202148,0.323,2.56,,0.8
462,ImageNet-R,QTC,resnet50,TPS,0.237,0.366,0.01,-1.0,0.0,False,0.999823020635074,0.705,154.829,0.999999893797456,0.0006600000197067,0.9999998162047348,0.987,874.907,,0.99
463,ImageNet-R,QTC,resnet50,TPS,0.237,0.366,0.025,-1.0,0.0,False,0.9987417373315584,0.56,45.521,0.9999994231570778,0.00179999996908,0.999996586843025,0.935,639.323,,0.975
464,ImageNet-R,QTC,resnet50,TPS,0.237,0.366,0.05,-1.0,0.0,False,0.99363269250561,0.451,13.892,0.9999980139558916,0.0036599999293684,0.9999774032071748,0.848,388.848,,0.95
465,ImageNet-R,QTC,resnet50,TPS,0.237,0.366,0.075,-1.0,0.0,False,0.9819785672976588,0.388,6.244,0.9999954334416112,0.0059799998998641,0.9999428862080312,0.789,270.043,,0.925
466,ImageNet-R,QTC,resnet50,TPS,0.237,0.366,0.1,-1.0,0.0,False,0.9612479916616082,0.343,3.445,0.999991546873742,0.0086799999698996,0.999870003812125,0.729,182.369,,0.9
467,ImageNet-R,QTC,resnet50,TPS,0.237,0.366,0.15,-1.0,0.0,False,0.8901761815445115,0.287,1.523,0.999977974094958,0.0144999995827674,0.9996053463282508,0.645,97.334,,0.85
468,ImageNet-R,QTC,resnet50,TPS,0.237,0.366,0.2,-1.0,0.0,False,0.7703218605833052,0.241,0.835,0.9999514376177048,0.0216400008648633,0.9991123181808468,0.585,57.772,,0.8
469,ImageNet-R,QTC-SC,resnet50,TPS,0.237,0.366,0.01,-1.0,0.0,False,0.999823020635074,0.705,154.829,0.999999893797456,0.0004666447639465,0.9999998834124,0.99,894.51,,0.99
470,ImageNet-R,QTC-SC,resnet50,TPS,0.237,0.366,0.025,-1.0,0.0,False,0.9987417373315584,0.56,45.521,0.9999994231570778,0.0012333393096923,0.9999989594468036,0.965,761.514,,0.975
471,ImageNet-R,QTC-SC,resnet50,TPS,0.237,0.366,0.05,-1.0,0.0,False,0.99363269250561,0.451,13.892,0.9999980139558916,0.0030999779701232,0.9999853798016736,0.872,448.494,,0.95
472,ImageNet-R,QTC-SC,resnet50,TPS,0.237,0.366,0.075,-1.0,0.0,False,0.9819785672976588,0.388,6.244,0.9999954334416112,0.0053333044052124,0.9999531785948036,0.802,294.07,,0.925
473,ImageNet-R,QTC-SC,resnet50,TPS,0.237,0.366,0.1,-1.0,0.0,False,0.9612479916616082,0.343,3.445,0.999991546873742,0.0078333616256713,0.9998958782807612,0.746,204.023,,0.9
474,ImageNet-R,QTC-SC,resnet50,TPS,0.237,0.366,0.15,-1.0,0.0,False,0.8901761815445115,0.287,1.523,0.999977974094958,0.014299988746643,0.9996119597646436,0.646,98.342,,0.85
475,ImageNet-R,QTC-SC,resnet50,TPS,0.237,0.366,0.2,-1.0,0.0,False,0.7703218605833052,0.241,0.835,0.9999514376177048,0.0214666724205017,0.999129159937956,0.586,58.521,,0.8
476,ImageNet-R,QTC-ST,resnet50,TPS,0.237,0.366,0.01,-1.0,0.0,False,0.999823020635074,0.705,154.829,0.999999893797456,,0.9997000098228456,0.664,114.757,,0.99
477,ImageNet-R,QTC-ST,resnet50,TPS,0.237,0.366,0.025,-1.0,0.0,False,0.9987417373315584,0.56,45.521,0.9999994231570778,,0.9997000098228456,0.664,114.757,,0.975
478,ImageNet-R,QTC-ST,resnet50,TPS,0.237,0.366,0.05,-1.0,0.0,False,0.99363269250561,0.451,13.892,0.9999980139558916,,0.9996333122253418,0.65,101.798,,0.95
479,ImageNet-R,QTC-ST,resnet50,TPS,0.237,0.366,0.075,-1.0,0.0,False,0.9819785672976588,0.388,6.244,0.9999954334416112,,0.9992666840553284,0.599,65.608,,0.925
480,ImageNet-R,QTC-ST,resnet50,TPS,0.237,0.366,0.1,-1.0,0.0,False,0.9612479916616082,0.343,3.445,0.9999915468738728,,0.9976666569709778,0.518,29.324,,0.9
481,ImageNet-R,QTC-ST,resnet50,TPS,0.237,0.366,0.15,-1.0,0.0,False,0.8901761815445115,0.287,1.523,0.999977974094958,,0.9910333156585692,0.429,10.704,,0.85
482,ImageNet-R,QTC-ST,resnet50,TPS,0.237,0.366,0.2,-1.0,0.0,False,0.7703218605833052,0.241,0.835,0.9999514376177048,,0.9732999801635742,0.364,4.596,,0.8
483,ImageNet-R,original,resnet50,TPS,0.237,0.366,0.01,-1.0,0.0,False,0.999823020635074,0.705,154.829,0.999999893797456,0.0004666447639465,0.9999998834124,0.705,894.51,,0.99
484,ImageNet-R,original,resnet50,TPS,0.237,0.366,0.025,-1.0,0.0,False,0.9987417373315584,0.56,45.521,0.9999994231570778,0.0012333393096923,0.9999989594468036,0.56,761.514,,0.975
485,ImageNet-R,original,resnet50,TPS,0.237,0.366,0.05,-1.0,0.0,False,0.99363269250561,0.451,13.892,0.9999980139558916,0.0030999779701232,0.9999853798016736,0.451,448.494,,0.95
486,ImageNet-R,original,resnet50,TPS,0.237,0.366,0.075,-1.0,0.0,False,0.9819785672976588,0.388,6.244,0.9999954334416112,0.0053333044052124,0.9999531785948036,0.388,294.07,,0.925
487,ImageNet-R,original,resnet50,TPS,0.237,0.366,0.1,-1.0,0.0,False,0.9612479916616082,0.343,3.445,0.999991546873742,0.0078333616256713,0.9998958782807612,0.343,204.023,,0.9
488,ImageNet-R,original,resnet50,TPS,0.237,0.366,0.15,-1.0,0.0,False,0.8901761815445115,0.287,1.523,0.999977974094958,0.014299988746643,0.9996119597646436,0.287,98.342,,0.85
489,ImageNet-R,original,resnet50,TPS,0.237,0.366,0.2,-1.0,0.0,False,0.7703218605833052,0.241,0.835,0.9999514376177048,0.0214666724205017,0.999129159937956,0.241,58.521,,0.8
490,ImageNet-R,$y=x$,resnet50,RAPS,0.237,0.366,0.01,2.0,0.2,False,11.139898432445673,0.568,52.528,185.99999268657223,0.0004666447639465,80.25735261161675,0.99,398.0,,0.99
491,ImageNet-R,$y=x$,resnet50,RAPS,0.237,0.366,0.025,2.0,0.2,False,4.352410018327805,0.473,18.963,168.5999548567907,0.0012333393096923,52.92103599950993,0.975,261.02,,0.975
492,ImageNet-R,$y=x$,resnet50,RAPS,0.237,0.366,0.05,2.0,0.2,False,2.175343192152109,0.408,8.438,145.3998239587501,0.0030999779701232,28.000123376400968,0.95,137.007,,0.95
493,ImageNet-R,$y=x$,resnet50,RAPS,0.237,0.366,0.075,2.0,0.2,False,1.46412586458969,0.369,5.16,126.79769663281776,0.0052999854087829,19.391363349405157,0.925,93.742,,0.925
494,ImageNet-R,$y=x$,resnet50,RAPS,0.237,0.366,0.1,2.0,0.2,False,1.1674211686118183,0.346,3.795,109.79520053578084,0.0078333616256713,13.5874145133602,0.9,64.779,,0.9
495,ImageNet-R,$y=x$,resnet50,RAPS,0.237,0.366,0.15,2.0,0.2,False,0.9546058359651288,0.32,2.92,81.39983473268359,0.0143333077430725,7.681334780323091,0.85,35.428,,0.85
496,ImageNet-R,$y=x$,resnet50,RAPS,0.237,0.366,0.2,2.0,0.2,False,0.8897006941642667,0.306,2.672,61.370257033864526,0.0214666724205017,5.153725174587209,0.8,22.894,,0.8
497,ImageNet-R,ACR,resnet50,RAPS,0.237,0.366,0.01,2.0,0.2,False,,0.568,52.529,185.9999982322368,,106.49748229980467,0.895,529.0,,0.99
498,ImageNet-R,ACR,resnet50,RAPS,0.237,0.366,0.025,2.0,0.2,False,,0.473,18.963,168.59995493106712,,70.60816192626953,0.826,350.0,,0.975
499,ImageNet-R,ACR,resnet50,RAPS,0.237,0.366,0.05,2.0,0.2,False,,0.409,8.458,145.39986737960123,,37.850318908691406,0.724,186.007,,0.95
500,ImageNet-R,ACR,resnet50,RAPS,0.237,0.366,0.075,2.0,0.2,False,,0.369,5.159,126.79768085708324,,30.370973587036133,0.69,148.407,,0.925
501,ImageNet-R,ACR,resnet50,RAPS,0.237,0.366,0.1,2.0,0.2,False,,0.345,3.791,109.79755214266604,,22.639568328857425,0.652,110.042,,0.9
502,ImageNet-R,ACR,resnet50,RAPS,0.237,0.366,0.15,2.0,0.2,False,,0.32,2.923,81.3998345762985,,12.86036491394043,0.585,61.197,,0.85
503,ImageNet-R,ACR,resnet50,RAPS,0.237,0.366,0.2,2.0,0.2,False,,0.305,2.681,61.3736911786616,,7.701409816741943,0.529,35.496,,0.8
504,ImageNet-R,CHR,resnet50,RAPS,0.237,0.366,0.01,2.0,0.2,False,,0.568,52.529,185.9999982322368,,128.10272216796875,0.927,637.0,,0.99
505,ImageNet-R,CHR,resnet50,RAPS,0.237,0.366,0.025,2.0,0.2,False,,0.473,18.963,168.59995493106712,,72.21589660644531,0.83,358.0,,0.975
506,ImageNet-R,CHR,resnet50,RAPS,0.237,0.366,0.05,2.0,0.2,False,,0.409,8.458,145.39986737960123,,45.21376037597656,0.751,223.001,,0.95
507,ImageNet-R,CHR,resnet50,RAPS,0.237,0.366,0.075,2.0,0.2,False,,0.369,5.159,126.79768085708324,,32.86808395385742,0.703,161.024,,0.925
508,ImageNet-R,CHR,resnet50,RAPS,0.237,0.366,0.1,2.0,0.2,False,,0.345,3.791,109.79755214266604,,26.69463539123535,0.674,130.091,,0.9
509,ImageNet-R,CHR,resnet50,RAPS,0.237,0.366,0.15,2.0,0.2,False,,0.32,2.923,81.3998345762985,,16.86163902282715,0.616,81.129,,0.85
510,ImageNet-R,CHR,resnet50,RAPS,0.237,0.366,0.2,2.0,0.2,False,,0.305,2.681,61.3736911786616,,9.648658752441406,0.552,45.254,,0.8
511,ImageNet-R,CHR-,resnet50,RAPS,0.237,0.366,0.01,2.0,0.2,False,,0.568,52.529,185.9999982322368,,125.65533447265624,0.924,625.0,,0.99
512,ImageNet-R,CHR-,resnet50,RAPS,0.237,0.366,0.025,2.0,0.2,False,,0.473,18.963,168.59995493106712,,96.65684509277344,0.878,480.0,,0.975
513,ImageNet-R,CHR-,resnet50,RAPS,0.237,0.366,0.05,2.0,0.2,False,,0.409,8.458,145.39986737960123,,42.96264266967773,0.744,211.21,,0.95
514,ImageNet-R,CHR-,resnet50,RAPS,0.237,0.366,0.075,2.0,0.2,False,,0.369,5.159,126.79768085708324,,33.06532287597656,0.703,162.021,,0.925
515,ImageNet-R,CHR-,resnet50,RAPS,0.237,0.366,0.1,2.0,0.2,False,,0.345,3.791,109.79755214266604,,25.045629501342773,0.665,122.036,,0.9
516,ImageNet-R,CHR-,resnet50,RAPS,0.237,0.366,0.15,2.0,0.2,False,,0.32,2.923,81.3998345762985,,13.989875793457031,0.594,66.796,,0.85
517,ImageNet-R,CHR-,resnet50,RAPS,0.237,0.366,0.2,2.0,0.2,False,,0.305,2.681,61.3736911786616,,11.380157470703123,0.571,53.768,,0.8
518,ImageNet-R,DCR,resnet50,RAPS,0.237,0.366,0.01,2.0,0.2,False,,0.568,52.529,185.9999982322368,,112.92895048501664,0.905,561.0,,0.99
519,ImageNet-R,DCR,resnet50,RAPS,0.237,0.366,0.025,2.0,0.2,False,,0.473,18.963,168.59995493106712,,74.02037797602681,0.835,367.0,,0.975
520,ImageNet-R,DCR,resnet50,RAPS,0.237,0.366,0.05,2.0,0.2,False,,0.409,8.458,145.39986737960123,,40.3827585371373,0.735,198.439,,0.95
521,ImageNet-R,DCR,resnet50,RAPS,0.237,0.366,0.075,2.0,0.2,False,,0.369,5.159,126.79768085708324,,31.72921969113916,0.697,155.141,,0.925
522,ImageNet-R,DCR,resnet50,RAPS,0.237,0.366,0.1,2.0,0.2,False,,0.345,3.791,109.79755214266604,,23.80944375415487,0.659,116.017,,0.9
523,ImageNet-R,DCR,resnet50,RAPS,0.237,0.366,0.15,2.0,0.2,False,,0.32,2.923,81.3998345762985,,14.00875910240969,0.594,67.082,,0.85
524,ImageNet-R,DCR,resnet50,RAPS,0.237,0.366,0.2,2.0,0.2,False,,0.305,2.681,61.3736911786616,,8.61717361380606,0.54,40.212,,0.8
525,ImageNet-R,PCR,resnet50,RAPS,0.237,0.366,0.01,2.0,0.2,False,,0.568,52.529,185.9999982322368,,96.54679107666016,0.878,479.002,,0.99
526,ImageNet-R,PCR,resnet50,RAPS,0.237,0.366,0.025,2.0,0.2,False,,0.473,18.963,168.59995493106712,,68.25482177734375,0.821,338.0,,0.975
527,ImageNet-R,PCR,resnet50,RAPS,0.237,0.366,0.05,2.0,0.2,False,,0.409,8.458,145.39986737960123,,2.2393860816955566,0.411,8.821,,0.95
528,ImageNet-R,PCR,resnet50,RAPS,0.237,0.366,0.075,2.0,0.2,False,,0.369,5.159,126.79768085708324,,4.959125995635986,0.486,21.939,,0.925
529,ImageNet-R,PCR,resnet50,RAPS,0.237,0.366,0.1,2.0,0.2,False,,0.345,3.791,109.79755214266604,,3.102482795715332,0.441,12.893,,0.9
530,ImageNet-R,PCR,resnet50,RAPS,0.237,0.366,0.15,2.0,0.2,False,,0.32,2.923,81.3998345762985,,2.739320755004883,0.429,11.122,,0.85
531,ImageNet-R,PCR,resnet50,RAPS,0.237,0.366,0.2,2.0,0.2,False,,0.305,2.681,61.3736911786616,,3.1027400493621826,0.441,12.894,,0.8
532,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,2.0,0.2,False,11.140037100511751,0.568,52.529,185.99999821753875,0.0006600000197067,67.7989871219244,0.819,335.751,,0.99
533,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,2.0,0.2,False,4.352228617211081,0.473,18.962,168.5999549188357,0.00179999996908,42.16199423231343,0.741,207.212,,0.975
534,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,2.0,0.2,False,2.177459737071098,0.409,8.451,145.3998677602981,0.0036599999293684,25.064920840045648,0.665,122.055,,0.95
535,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,2.0,0.2,False,1.4641829963899455,0.369,5.16,126.79769290290454,0.0059799998998641,17.785347879924547,0.623,85.693,,0.925
536,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,2.0,0.2,False,1.1674155682451894,0.346,3.795,109.7975596219821,0.0086799999698996,12.511133707985897,0.582,59.367,,0.9
537,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,2.0,0.2,False,0.9545491532962193,0.32,2.92,81.39983443578821,0.0144999995827674,7.566556180218514,0.528,34.812,,0.85
538,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,2.0,0.2,False,0.8897465349051494,0.306,2.672,61.373696077814834,0.0216400008648633,5.117730583988779,0.489,22.724,,0.8
539,ImageNet-R,QTC-SC,resnet50,RAPS,0.237,0.366,0.01,2.0,0.2,False,11.139898432445673,0.568,52.528,185.99999268657223,0.0004666447639465,80.25735261161675,0.847,398.0,,0.99
540,ImageNet-R,QTC-SC,resnet50,RAPS,0.237,0.366,0.025,2.0,0.2,False,4.352410018327805,0.473,18.963,168.5999548567907,0.0012333393096923,52.92103599950993,0.776,261.02,,0.975
541,ImageNet-R,QTC-SC,resnet50,RAPS,0.237,0.366,0.05,2.0,0.2,False,2.175343192152109,0.408,8.438,145.3998239587501,0.0030999779701232,28.000123376400968,0.68,137.007,,0.95
542,ImageNet-R,QTC-SC,resnet50,RAPS,0.237,0.366,0.075,2.0,0.2,False,1.46412586458969,0.369,5.16,126.79769663281776,0.0052999854087829,19.391363349405157,0.633,93.742,,0.925
543,ImageNet-R,QTC-SC,resnet50,RAPS,0.237,0.366,0.1,2.0,0.2,False,1.1674211686118183,0.346,3.795,109.79520053578084,0.0078333616256713,13.5874145133602,0.591,64.779,,0.9
544,ImageNet-R,QTC-SC,resnet50,RAPS,0.237,0.366,0.15,2.0,0.2,False,0.9546058359651288,0.32,2.92,81.39983473268359,0.0143333077430725,7.681334780323091,0.529,35.428,,0.85
545,ImageNet-R,QTC-SC,resnet50,RAPS,0.237,0.366,0.2,2.0,0.2,False,0.8897006941642667,0.306,2.672,61.370257033864526,0.0214666724205017,5.153725174587209,0.49,22.894,,0.8
546,ImageNet-R,QTC-ST,resnet50,RAPS,0.237,0.366,0.01,2.0,0.2,False,,0.568,52.529,185.9999982322368,,71.98127780556679,0.829,356.167,,0.99
547,ImageNet-R,QTC-ST,resnet50,RAPS,0.237,0.366,0.025,2.0,0.2,False,,0.473,18.963,168.59995493106712,,40.11318021118641,0.734,197.047,,0.975
548,ImageNet-R,QTC-ST,resnet50,RAPS,0.237,0.366,0.05,2.0,0.2,False,,0.409,8.458,145.39986737960123,,23.92272005081177,0.659,116.203,,0.95
549,ImageNet-R,QTC-ST,resnet50,RAPS,0.237,0.366,0.075,2.0,0.2,False,,0.369,5.159,126.79768085708324,,17.43588040173054,0.62,84.078,,0.925
550,ImageNet-R,QTC-ST,resnet50,RAPS,0.237,0.366,0.1,2.0,0.2,False,,0.345,3.791,109.79755214266604,,14.77854007780552,0.601,70.679,,0.9
551,ImageNet-R,QTC-ST,resnet50,RAPS,0.237,0.366,0.15,2.0,0.2,False,,0.32,2.923,81.3998345762985,,12.720599479973316,0.584,60.398,,0.85
552,ImageNet-R,QTC-ST,resnet50,RAPS,0.237,0.366,0.2,2.0,0.2,False,,0.305,2.681,61.3736911786616,,11.901419755071402,0.576,56.345,,0.8
553,ImageNet-R,original,resnet50,RAPS,0.237,0.366,0.01,2.0,0.2,False,11.139898432445673,0.568,52.528,185.99999268657223,0.0004666447639465,80.25735261161675,0.568,398.0,,0.99
554,ImageNet-R,original,resnet50,RAPS,0.237,0.366,0.025,2.0,0.2,False,4.352410018327805,0.473,18.963,168.5999548567907,0.0012333393096923,52.92103599950993,0.473,261.02,,0.975
555,ImageNet-R,original,resnet50,RAPS,0.237,0.366,0.05,2.0,0.2,False,2.175343192152109,0.408,8.438,145.3998239587501,0.0030999779701232,28.000123376400968,0.408,137.007,,0.95
556,ImageNet-R,original,resnet50,RAPS,0.237,0.366,0.075,2.0,0.2,False,1.46412586458969,0.369,5.16,126.79769663281776,0.0052999854087829,19.391363349405157,0.369,93.742,,0.925
557,ImageNet-R,original,resnet50,RAPS,0.237,0.366,0.1,2.0,0.2,False,1.1674211686118183,0.346,3.795,109.79520053578084,0.0078333616256713,13.5874145133602,0.346,64.779,,0.9
558,ImageNet-R,original,resnet50,RAPS,0.237,0.366,0.15,2.0,0.2,False,0.9546058359651288,0.32,2.92,81.39983473268359,0.0143333077430725,7.681334780323091,0.32,35.428,,0.85
559,ImageNet-R,original,resnet50,RAPS,0.237,0.366,0.2,2.0,0.2,False,0.8897006941642667,0.306,2.672,61.370257033864526,0.0214666724205017,5.153725174587209,0.306,22.894,,0.8
560,ImageNet-R,$y=x$,resnet50,APS,0.237,0.366,0.01,-1.0,0.0,False,0.998155657666277,0.875,460.013,0.999993683479236,0.0004666447639465,0.9999965754175812,0.99,920.693,,0.99
561,ImageNet-R,$y=x$,resnet50,APS,0.237,0.366,0.025,-1.0,0.0,False,0.990657315075868,0.771,260.618,0.9999554963434196,0.0012333393096923,0.999973351027827,0.975,837.406,,0.975
562,ImageNet-R,$y=x$,resnet50,APS,0.237,0.366,0.05,-1.0,0.0,False,0.972806505139576,0.672,145.297,0.9998021247506084,0.0030999779701232,0.999832545353889,0.95,712.451,,0.95
563,ImageNet-R,$y=x$,resnet50,APS,0.237,0.366,0.075,-1.0,0.0,False,0.9526214676241817,0.611,97.157,0.9994728711476673,0.0052999854087829,0.9995092245560552,0.925,610.881,,0.925
564,ImageNet-R,$y=x$,resnet50,APS,0.237,0.366,0.1,-1.0,0.0,False,0.9295091101813092,0.564,68.909,0.9989298727934935,0.0078333616256713,0.9988763733667834,0.9,519.166,,0.9
565,ImageNet-R,$y=x$,resnet50,APS,0.237,0.366,0.15,-1.0,0.0,False,0.881312272496092,0.494,40.122,0.9970911316850462,0.0143333077430725,0.9964679501768392,0.85,379.734,,0.85
566,ImageNet-R,$y=x$,resnet50,APS,0.237,0.366,0.2,-1.0,0.0,False,0.8317575462224203,0.443,25.961,0.9936342570596404,0.0214666724205017,0.992830750393152,0.8,292.328,,0.8
567,ImageNet-R,ACR,resnet50,APS,0.237,0.366,0.01,,,False,,0.874,458.518,0.9999934985632878,,0.996268391609192,0.835,372.922,,0.99
568,ImageNet-R,ACR,resnet50,APS,0.237,0.366,0.025,,,False,,0.769,258.843,0.999955412999012,,0.9914296269416808,0.778,270.888,,0.975
569,ImageNet-R,ACR,resnet50,APS,0.237,0.366,0.05,,,False,,0.673,146.215,0.9998017161195386,,0.9806530475616456,0.706,179.282,,0.95
570,ImageNet-R,ACR,resnet50,APS,0.237,0.366,0.075,,,False,,0.609,95.678,0.999474438069056,,0.9695556163787842,0.66,134.762,,0.925
571,ImageNet-R,ACR,resnet50,APS,0.237,0.366,0.1,,,False,,0.565,69.512,0.9989329755216054,,0.9542884230613708,0.615,99.985,,0.9
572,ImageNet-R,ACR,resnet50,APS,0.237,0.366,0.15,,,False,,0.495,40.922,0.9970893337896736,,0.9245461225509644,0.555,64.629,,0.85
573,ImageNet-R,ACR,resnet50,APS,0.237,0.366,0.2,,,False,,0.442,26.024,0.9936251461891484,,0.8902642726898193,0.504,43.866,,0.8
574,ImageNet-R,CHR,resnet50,APS,0.237,0.366,0.01,,,False,,0.874,458.518,0.9999934985632878,,0.9985061883926392,0.885,485.52,,0.99
575,ImageNet-R,CHR,resnet50,APS,0.237,0.366,0.025,,,False,,0.769,258.843,0.999955412999012,,0.9930108785629272,0.794,295.447,,0.975
576,ImageNet-R,CHR,resnet50,APS,0.237,0.366,0.05,,,False,,0.673,146.215,0.9998017161195386,,0.9824950098991394,0.715,189.822,,0.95
577,ImageNet-R,CHR,resnet50,APS,0.237,0.366,0.075,,,False,,0.609,95.678,0.999474438069056,,0.9690732955932616,0.658,133.32,,0.925
578,ImageNet-R,CHR,resnet50,APS,0.237,0.366,0.1,,,False,,0.565,69.512,0.9989329755216054,,0.9588975310325624,0.627,108.57,,0.9
579,ImageNet-R,CHR,resnet50,APS,0.237,0.366,0.15,,,False,,0.495,40.922,0.9970893337896736,,0.9285589456558228,0.562,68.062,,0.85
580,ImageNet-R,CHR,resnet50,APS,0.237,0.366,0.2,,,False,,0.442,26.024,0.9936251461891484,,0.8950579166412354,0.51,46.085,,0.8
581,ImageNet-R,CHR-,resnet50,APS,0.237,0.366,0.01,,,False,,0.874,458.518,0.9999934985632878,,0.9974249601364136,0.858,419.046,,0.99
582,ImageNet-R,CHR-,resnet50,APS,0.237,0.366,0.025,,,False,,0.769,258.843,0.999955412999012,,0.9960159063339232,0.831,364.768,,0.975
583,ImageNet-R,CHR-,resnet50,APS,0.237,0.366,0.05,,,False,,0.673,146.215,0.9998017161195386,,0.9821141958236694,0.713,187.536,,0.95
584,ImageNet-R,CHR-,resnet50,APS,0.237,0.366,0.075,,,False,,0.609,95.678,0.999474438069056,,0.9703451991081238,0.663,137.182,,0.925
585,ImageNet-R,CHR-,resnet50,APS,0.237,0.366,0.1,,,False,,0.565,69.512,0.9989329755216054,,0.9492223858833312,0.604,91.857,,0.9
586,ImageNet-R,CHR-,resnet50,APS,0.237,0.366,0.15,,,False,,0.495,40.922,0.9970893337896736,,0.9213173389434814,0.55,62.066,,0.85
587,ImageNet-R,CHR-,resnet50,APS,0.237,0.366,0.2,,,False,,0.442,26.024,0.9936251461891484,,0.882322371006012,0.495,40.529,,0.8
588,ImageNet-R,DCR,resnet50,APS,0.237,0.366,0.01,,,False,,0.874,458.518,0.9999934985632878,,0.998010993519522,0.87,450.84,,0.99
589,ImageNet-R,DCR,resnet50,APS,0.237,0.366,0.025,,,False,,0.769,258.843,0.999955412999012,,0.9929904316277738,0.794,295.087,,0.975
590,ImageNet-R,DCR,resnet50,APS,0.237,0.366,0.05,,,False,,0.673,146.215,0.9998017161195386,,0.9823712574391028,0.714,189.075,,0.95
591,ImageNet-R,DCR,resnet50,APS,0.237,0.366,0.075,,,False,,0.609,95.678,0.999474438069056,,0.9739044032105968,0.677,149.262,,0.925
592,ImageNet-R,DCR,resnet50,APS,0.237,0.366,0.1,,,False,,0.565,69.512,0.9989329755216054,,0.957871677862796,0.624,106.547,,0.9
593,ImageNet-R,DCR,resnet50,APS,0.237,0.366,0.15,,,False,,0.495,40.922,0.9970893337896736,,0.9315794372876698,0.568,70.853,,0.85
594,ImageNet-R,DCR,resnet50,APS,0.237,0.366,0.2,,,False,,0.442,26.024,0.9936251461891484,,0.8892725210540287,0.503,43.425,,0.8
595,ImageNet-R,PCR,resnet50,APS,0.237,0.366,0.01,,,False,,0.874,458.518,0.9999934985632878,,1.004733920097351,1.0,1000.0,,0.99
596,ImageNet-R,PCR,resnet50,APS,0.237,0.366,0.025,,,False,,0.769,258.843,0.999955412999012,,1.0157675743103027,1.0,1000.0,,0.975
597,ImageNet-R,PCR,resnet50,APS,0.237,0.366,0.05,,,False,,0.673,146.215,0.9998017161195386,,0.9838410019874572,0.723,198.427,,0.95
598,ImageNet-R,PCR,resnet50,APS,0.237,0.366,0.075,,,False,,0.609,95.678,0.999474438069056,,1.001478910446167,1.0,1000.0,,0.925
599,ImageNet-R,PCR,resnet50,APS,0.237,0.366,0.1,,,False,,0.565,69.512,0.9989329755216054,,0.9221762418746948,0.551,62.731,,0.9
600,ImageNet-R,PCR,resnet50,APS,0.237,0.366,0.15,,,False,,0.495,40.922,0.9970893337896736,,0.9182266592979432,0.545,59.76,,0.85
601,ImageNet-R,PCR,resnet50,APS,0.237,0.366,0.2,,,False,,0.442,26.024,0.9936251461891484,,0.8616074323654175,0.47,33.403,,0.8
602,ImageNet-R,QTC,resnet50,APS,0.237,0.366,0.01,-1.0,0.0,False,0.9981571377026596,0.875,460.122,0.999993624042839,0.0006600000197067,0.9999948266616356,0.991,904.517,,0.99
603,ImageNet-R,QTC,resnet50,APS,0.237,0.366,0.025,-1.0,0.0,False,0.9906614893849292,0.771,260.682,0.9999553129294226,0.00179999996908,0.9999394305381578,0.971,788.858,,0.975
604,ImageNet-R,QTC,resnet50,APS,0.237,0.366,0.05,-1.0,0.0,False,0.9727937490583336,0.672,145.26,0.9998019168290808,0.0036599999293684,0.9997721503673188,0.947,685.545,,0.95
605,ImageNet-R,QTC,resnet50,APS,0.237,0.366,0.075,-1.0,0.0,False,0.9526168193606848,0.611,97.155,0.9994728588397548,0.0059799998998641,0.9993697562653368,0.919,584.309,,0.925
606,ImageNet-R,QTC,resnet50,APS,0.237,0.366,0.1,-1.0,0.0,False,0.9295066964441372,0.563,68.911,0.9989288760012146,0.0086799999698996,0.998605008862314,0.888,493.676,,0.9
607,ImageNet-R,QTC,resnet50,APS,0.237,0.366,0.15,-1.0,0.0,False,0.88128192410261,0.494,40.113,0.9970885424114576,0.0144999995827674,0.9963843080383248,0.837,376.833,,0.85
608,ImageNet-R,QTC,resnet50,APS,0.237,0.366,0.2,-1.0,0.0,False,0.8317425660100121,0.443,25.959,0.9936393708167124,0.0216400008648633,0.9927423288077376,0.791,290.856,,0.8
609,ImageNet-R,QTC-SC,resnet50,APS,0.237,0.366,0.01,-1.0,0.0,False,0.998155657666277,0.875,460.013,0.999993683479236,0.0004666447639465,0.9999965754175812,0.992,920.693,,0.99
610,ImageNet-R,QTC-SC,resnet50,APS,0.237,0.366,0.025,-1.0,0.0,False,0.990657315075868,0.771,260.618,0.9999554963434196,0.0012333393096923,0.999973351027827,0.981,837.406,,0.975
611,ImageNet-R,QTC-SC,resnet50,APS,0.237,0.366,0.05,-1.0,0.0,False,0.972806505139576,0.672,145.297,0.9998021247506084,0.0030999779701232,0.999832545353889,0.953,712.451,,0.95
612,ImageNet-R,QTC-SC,resnet50,APS,0.237,0.366,0.075,-1.0,0.0,False,0.9526214676241817,0.611,97.157,0.9994728711476673,0.0052999854087829,0.9995092245560552,0.927,610.881,,0.925
613,ImageNet-R,QTC-SC,resnet50,APS,0.237,0.366,0.1,-1.0,0.0,False,0.9295091101813092,0.564,68.909,0.9989298727934935,0.0078333616256713,0.9988763733667834,0.898,519.166,,0.9
614,ImageNet-R,QTC-SC,resnet50,APS,0.237,0.366,0.15,-1.0,0.0,False,0.881312272496092,0.494,40.122,0.9970911316850462,0.0143333077430725,0.9964679501768392,0.839,379.734,,0.85
615,ImageNet-R,QTC-SC,resnet50,APS,0.237,0.366,0.2,-1.0,0.0,False,0.8317575462224203,0.443,25.961,0.9936342570596404,0.0214666724205017,0.992830750393152,0.792,292.328,,0.8
616,ImageNet-R,QTC-ST,resnet50,APS,0.237,0.366,0.01,,,False,,0.874,458.518,0.9999934985632878,,0.9997000098228456,0.941,660.043,,0.99
617,ImageNet-R,QTC-ST,resnet50,APS,0.237,0.366,0.025,,,False,,0.769,258.843,0.999955412999012,,0.9995999932289124,0.933,631.853,,0.975
618,ImageNet-R,QTC-ST,resnet50,APS,0.237,0.366,0.05,,,False,,0.673,146.215,0.9998017161195386,,0.9986333250999452,0.889,496.14,,0.95
619,ImageNet-R,QTC-ST,resnet50,APS,0.237,0.366,0.075,,,False,,0.609,95.678,0.999474438069056,,0.9969333410263062,0.847,397.357,,0.925
620,ImageNet-R,QTC-ST,resnet50,APS,0.237,0.366,0.1,,,False,,0.565,69.512,0.9989329755216054,,0.9950666427612304,0.816,338.218,,0.9
621,ImageNet-R,QTC-ST,resnet50,APS,0.237,0.366,0.15,,,False,,0.495,40.922,0.9970893337896736,,0.9901666641235352,0.766,254.617,,0.85
622,ImageNet-R,QTC-ST,resnet50,APS,0.237,0.366,0.2,,,False,,0.442,26.024,0.9936251461891484,,0.9836000204086304,0.722,196.819,,0.8
623,ImageNet-R,original,resnet50,APS,0.237,0.366,0.01,-1.0,0.0,False,0.998155657666277,0.875,460.013,0.999993683479236,0.0004666447639465,0.9999965754175812,0.875,920.693,,0.99
624,ImageNet-R,original,resnet50,APS,0.237,0.366,0.025,-1.0,0.0,False,0.990657315075868,0.771,260.618,0.9999554963434196,0.0012333393096923,0.999973351027827,0.771,837.406,,0.975
625,ImageNet-R,original,resnet50,APS,0.237,0.366,0.05,-1.0,0.0,False,0.972806505139576,0.672,145.297,0.9998021247506084,0.0030999779701232,0.999832545353889,0.672,712.451,,0.95
626,ImageNet-R,original,resnet50,APS,0.237,0.366,0.075,-1.0,0.0,False,0.9526214676241817,0.611,97.157,0.9994728711476673,0.0052999854087829,0.9995092245560552,0.611,610.881,,0.925
627,ImageNet-R,original,resnet50,APS,0.237,0.366,0.1,-1.0,0.0,False,0.9295091101813092,0.564,68.909,0.9989298727934935,0.0078333616256713,0.9988763733667834,0.564,519.166,,0.9
628,ImageNet-R,original,resnet50,APS,0.237,0.366,0.15,-1.0,0.0,False,0.881312272496092,0.494,40.122,0.9970911316850462,0.0143333077430725,0.9964679501768392,0.494,379.734,,0.85
629,ImageNet-R,original,resnet50,APS,0.237,0.366,0.2,-1.0,0.0,False,0.8317575462224203,0.443,25.961,0.9936342570596404,0.0214666724205017,0.992830750393152,0.443,292.328,,0.8


==> tables/natural_datasets_aps_vs_alpha.csv <==
index,exp_index,Dataset,Method,Classifier,ConformalPredictor,Top1,Top5,alpha,val_calibrated_tau,original_coverage,original_size,oracle_tau,predicted_tau,predicted_coverage,predicted_size,on_classes_of
0,333,ImageNet-R,ACR,densenet121,APS,0.239,0.381,0.01,0.9969426178065948,0.845,373.934,0.9999947644376942,0.9969606399536132,0.846,374.654,
1,327,ImageNet-R,ACR,densenet121,APS,0.239,0.381,0.025,0.9872489261797034,0.75,207.844,0.9999632923894856,0.9918975830078124,0.785,257.93,
2,321,ImageNet-R,ACR,densenet121,APS,0.239,0.381,0.05,0.967334028995536,0.662,118.292,0.9998194559638024,0.98149973154068,0.718,169.765,
3,315,ImageNet-R,ACR,densenet121,APS,0.239,0.381,0.075,0.945678346594035,0.608,80.185,0.999529955947996,0.9683254957199096,0.665,120.853,
4,309,ImageNet-R,ACR,densenet121,APS,0.239,0.381,0.1,0.9217303607869752,0.564,57.804,0.9990490841284684,0.9559403657913208,0.631,94.91,
5,303,ImageNet-R,ACR,densenet121,APS,0.239,0.381,0.15,0.8765207040347743,0.504,35.815,0.9972164656474624,0.9243246912956238,0.569,59.696,
6,297,ImageNet-R,ACR,densenet121,APS,0.239,0.381,0.2,0.8238189383651193,0.448,23.035,0.9934896768383245,0.8864779472351074,0.516,39.386,
7,330,ImageNet-R,CHR,densenet121,APS,0.239,0.381,0.01,0.9969426178065948,0.845,373.934,0.9999947644376942,0.9997738599777222,0.945,665.976,
8,324,ImageNet-R,CHR,densenet121,APS,0.239,0.381,0.025,0.9872489261797034,0.75,207.844,0.9999632923894856,0.9932212829589844,0.798,278.51,
9,318,ImageNet-R,CHR,densenet121,APS,0.239,0.381,0.05,0.967334028995536,0.662,118.292,0.9998194559638024,0.9811362624168396,0.716,167.868,
10,312,ImageNet-R,CHR,densenet121,APS,0.239,0.381,0.075,0.945678346594035,0.608,80.185,0.999529955947996,0.970494270324707,0.672,126.849,
11,306,ImageNet-R,CHR,densenet121,APS,0.239,0.381,0.1,0.9217303607869752,0.564,57.804,0.9990490841284684,0.9533922672271729,0.626,90.826,
12,300,ImageNet-R,CHR,densenet121,APS,0.239,0.381,0.15,0.8765207040347743,0.504,35.815,0.9972164656474624,0.9263591766357422,0.573,61.246,
13,294,ImageNet-R,CHR,densenet121,APS,0.239,0.381,0.2,0.8238189383651193,0.448,23.035,0.9934896768383245,0.8885709047317505,0.518,40.2,
14,331,ImageNet-R,CHR-,densenet121,APS,0.239,0.381,0.01,0.9969426178065948,0.845,373.934,0.9999947644376942,0.998603343963623,0.884,468.789,
15,325,ImageNet-R,CHR-,densenet121,APS,0.239,0.381,0.025,0.9872489261797034,0.75,207.844,0.9999632923894856,0.9909997582435608,0.777,246.017,
16,319,ImageNet-R,CHR-,densenet121,APS,0.239,0.381,0.05,0.967334028995536,0.662,118.292,0.9998194559638024,0.9838484525680542,0.73,183.295,
17,313,ImageNet-R,CHR-,densenet121,APS,0.239,0.381,0.075,0.945678346594035,0.608,80.185,0.999529955947996,0.9666890501976012,0.66,116.68,
18,307,ImageNet-R,CHR-,densenet121,APS,0.239,0.381,0.1,0.9217303607869752,0.564,57.804,0.9990490841284684,0.9518966674804688,0.622,88.571,
19,301,ImageNet-R,CHR-,densenet121,APS,0.239,0.381,0.15,0.8765207040347743,0.504,35.815,0.9972164656474624,0.9170094728469848,0.558,54.615,
20,295,ImageNet-R,CHR-,densenet121,APS,0.239,0.381,0.2,0.8238189383651193,0.448,23.035,0.9934896768383245,0.8836547136306763,0.511,38.321,
21,334,ImageNet-R,DCR,densenet121,APS,0.239,0.381,0.01,0.9969426178065948,0.845,373.934,0.9999947644376942,0.9995018512634448,0.924,586.204,
22,328,ImageNet-R,DCR,densenet121,APS,0.239,0.381,0.025,0.9872489261797034,0.75,207.844,0.9999632923894856,0.992768770771321,0.793,271.008,
23,322,ImageNet-R,DCR,densenet121,APS,0.239,0.381,0.05,0.967334028995536,0.662,118.292,0.9998194559638024,0.983047970301412,0.726,178.423,
24,316,ImageNet-R,DCR,densenet121,APS,0.239,0.381,0.075,0.945678346594035,0.608,80.185,0.999529955947996,0.9704533189434404,0.672,126.728,
25,310,ImageNet-R,DCR,densenet121,APS,0.239,0.381,0.1,0.9217303607869752,0.564,57.804,0.9990490841284684,0.9552090492356426,0.63,93.709,
26,304,ImageNet-R,DCR,densenet121,APS,0.239,0.381,0.15,0.8765207040347743,0.504,35.815,0.9972164656474624,0.9267576816715885,0.573,61.557,
27,298,ImageNet-R,DCR,densenet121,APS,0.239,0.381,0.2,0.8238189383651193,0.448,23.035,0.9934896768383245,0.8882315396572527,0.517,40.069,
28,332,ImageNet-R,PCR,densenet121,APS,0.239,0.381,0.01,0.9969426178065948,0.845,373.934,0.9999947644376942,1.01440691947937,1.0,1000.0,
29,326,ImageNet-R,PCR,densenet121,APS,0.239,0.381,0.025,0.9872489261797034,0.75,207.844,0.9999632923894856,0.9506166577339172,0.619,86.723,
30,320,ImageNet-R,PCR,densenet121,APS,0.239,0.381,0.05,0.967334028995536,0.662,118.292,0.9998194559638024,0.932607889175415,0.584,66.458,
31,314,ImageNet-R,PCR,densenet121,APS,0.239,0.381,0.075,0.945678346594035,0.608,80.185,0.999529955947996,0.9509446620941162,0.619,87.188,
32,308,ImageNet-R,PCR,densenet121,APS,0.239,0.381,0.1,0.9217303607869752,0.564,57.804,0.9990490841284684,0.9030411839485168,0.536,46.669,
33,302,ImageNet-R,PCR,densenet121,APS,0.239,0.381,0.15,0.8765207040347743,0.504,35.815,0.9972164656474624,0.907935619354248,0.543,49.227,
34,296,ImageNet-R,PCR,densenet121,APS,0.239,0.381,0.2,0.8238189383651193,0.448,23.035,0.9934896768383245,0.8717556595802307,0.499,34.279,
35,335,ImageNet-R,QTC,densenet121,APS,0.239,0.381,0.01,0.9969426178065948,0.845,373.934,0.9999947644376942,0.9998666644096376,0.956,713.381,
36,329,ImageNet-R,QTC,densenet121,APS,0.239,0.381,0.025,0.9872489261797034,0.75,207.844,0.9999632923894856,0.9994000196456908,0.917,565.998,
37,323,ImageNet-R,QTC,densenet121,APS,0.239,0.381,0.05,0.967334028995536,0.662,118.292,0.9998194559638024,0.9979000091552734,0.864,419.655,
38,317,ImageNet-R,QTC,densenet121,APS,0.239,0.381,0.075,0.945678346594035,0.608,80.185,0.999529955947996,0.9961000084877014,0.832,344.373,
39,311,ImageNet-R,QTC,densenet121,APS,0.239,0.381,0.1,0.9217303607869752,0.564,57.804,0.9990490841284684,0.993133306503296,0.797,277.016,
40,305,ImageNet-R,QTC,densenet121,APS,0.239,0.381,0.15,0.8765207040347743,0.504,35.815,0.9972164656474624,0.9883666634559632,0.758,217.682,
41,299,ImageNet-R,QTC,densenet121,APS,0.239,0.381,0.2,0.8238189383651193,0.448,23.035,0.9934896768383245,0.980566680431366,0.713,164.971,
42,81,ImageNet-R,ACR,resnet50,APS,0.237,0.366,0.01,0.998132253581382,0.874,458.518,0.9999934985632878,0.996268391609192,0.835,372.922,
43,75,ImageNet-R,ACR,resnet50,APS,0.237,0.366,0.025,0.9905131252208288,0.769,258.843,0.999955412999012,0.9914296269416808,0.778,270.888,
44,69,ImageNet-R,ACR,resnet50,APS,0.237,0.366,0.05,0.9730602817682882,0.673,146.215,0.9998017161195386,0.9806530475616456,0.706,179.282,
45,63,ImageNet-R,ACR,resnet50,APS,0.237,0.366,0.075,0.9516995254019066,0.609,95.678,0.999474438069056,0.9695556163787842,0.66,134.762,
46,57,ImageNet-R,ACR,resnet50,APS,0.237,0.366,0.1,0.9301560786984292,0.565,69.512,0.9989329755216054,0.9542884230613708,0.615,99.985,
47,51,ImageNet-R,ACR,resnet50,APS,0.237,0.366,0.15,0.8833191620131546,0.495,40.922,0.9970893337896736,0.9245461225509644,0.555,64.629,
48,45,ImageNet-R,ACR,resnet50,APS,0.237,0.366,0.2,0.8320492010467044,0.442,26.024,0.9936251461891484,0.8902642726898193,0.504,43.866,
49,78,ImageNet-R,CHR,resnet50,APS,0.237,0.366,0.01,0.998132253581382,0.874,458.518,0.9999934985632878,0.9985061883926392,0.885,485.52,
50,72,ImageNet-R,CHR,resnet50,APS,0.237,0.366,0.025,0.9905131252208288,0.769,258.843,0.999955412999012,0.9930108785629272,0.794,295.447,
51,66,ImageNet-R,CHR,resnet50,APS,0.237,0.366,0.05,0.9730602817682882,0.673,146.215,0.9998017161195386,0.9824950098991394,0.715,189.822,
52,60,ImageNet-R,CHR,resnet50,APS,0.237,0.366,0.075,0.9516995254019066,0.609,95.678,0.999474438069056,0.9690732955932616,0.658,133.32,
53,54,ImageNet-R,CHR,resnet50,APS,0.237,0.366,0.1,0.9301560786984292,0.565,69.512,0.9989329755216054,0.9588975310325624,0.627,108.57,
54,48,ImageNet-R,CHR,resnet50,APS,0.237,0.366,0.15,0.8833191620131546,0.495,40.922,0.9970893337896736,0.9285589456558228,0.562,68.062,
55,42,ImageNet-R,CHR,resnet50,APS,0.237,0.366,0.2,0.8320492010467044,0.442,26.024,0.9936251461891484,0.8950579166412354,0.51,46.085,
56,79,ImageNet-R,CHR-,resnet50,APS,0.237,0.366,0.01,0.998132253581382,0.874,458.518,0.9999934985632878,0.9974249601364136,0.858,419.046,
57,73,ImageNet-R,CHR-,resnet50,APS,0.237,0.366,0.025,0.9905131252208288,0.769,258.843,0.999955412999012,0.9960159063339232,0.831,364.768,
58,67,ImageNet-R,CHR-,resnet50,APS,0.237,0.366,0.05,0.9730602817682882,0.673,146.215,0.9998017161195386,0.9821141958236694,0.713,187.536,
59,61,ImageNet-R,CHR-,resnet50,APS,0.237,0.366,0.075,0.9516995254019066,0.609,95.678,0.999474438069056,0.9703451991081238,0.663,137.182,
60,55,ImageNet-R,CHR-,resnet50,APS,0.237,0.366,0.1,0.9301560786984292,0.565,69.512,0.9989329755216054,0.9492223858833312,0.604,91.857,
61,49,ImageNet-R,CHR-,resnet50,APS,0.237,0.366,0.15,0.8833191620131546,0.495,40.922,0.9970893337896736,0.9213173389434814,0.55,62.066,
62,43,ImageNet-R,CHR-,resnet50,APS,0.237,0.366,0.2,0.8320492010467044,0.442,26.024,0.9936251461891484,0.882322371006012,0.495,40.529,
63,82,ImageNet-R,DCR,resnet50,APS,0.237,0.366,0.01,0.998132253581382,0.874,458.518,0.9999934985632878,0.998010993519522,0.87,450.84,
64,76,ImageNet-R,DCR,resnet50,APS,0.237,0.366,0.025,0.9905131252208288,0.769,258.843,0.999955412999012,0.9929904316277738,0.794,295.087,
65,70,ImageNet-R,DCR,resnet50,APS,0.237,0.366,0.05,0.9730602817682882,0.673,146.215,0.9998017161195386,0.9823712574391028,0.714,189.075,
66,64,ImageNet-R,DCR,resnet50,APS,0.237,0.366,0.075,0.9516995254019066,0.609,95.678,0.999474438069056,0.9739044032105968,0.677,149.262,
67,58,ImageNet-R,DCR,resnet50,APS,0.237,0.366,0.1,0.9301560786984292,0.565,69.512,0.9989329755216054,0.957871677862796,0.624,106.547,
68,52,ImageNet-R,DCR,resnet50,APS,0.237,0.366,0.15,0.8833191620131546,0.495,40.922,0.9970893337896736,0.9315794372876698,0.568,70.853,
69,46,ImageNet-R,DCR,resnet50,APS,0.237,0.366,0.2,0.8320492010467044,0.442,26.024,0.9936251461891484,0.8892725210540287,0.503,43.425,
70,80,ImageNet-R,PCR,resnet50,APS,0.237,0.366,0.01,0.998132253581382,0.874,458.518,0.9999934985632878,1.004733920097351,1.0,1000.0,
71,74,ImageNet-R,PCR,resnet50,APS,0.237,0.366,0.025,0.9905131252208288,0.769,258.843,0.999955412999012,1.0157675743103027,1.0,1000.0,
72,68,ImageNet-R,PCR,resnet50,APS,0.237,0.366,0.05,0.9730602817682882,0.673,146.215,0.9998017161195386,0.9838410019874572,0.723,198.427,
73,62,ImageNet-R,PCR,resnet50,APS,0.237,0.366,0.075,0.9516995254019066,0.609,95.678,0.999474438069056,1.001478910446167,1.0,1000.0,
74,56,ImageNet-R,PCR,resnet50,APS,0.237,0.366,0.1,0.9301560786984292,0.565,69.512,0.9989329755216054,0.9221762418746948,0.551,62.731,
75,50,ImageNet-R,PCR,resnet50,APS,0.237,0.366,0.15,0.8833191620131546,0.495,40.922,0.9970893337896736,0.9182266592979432,0.545,59.76,
76,44,ImageNet-R,PCR,resnet50,APS,0.237,0.366,0.2,0.8320492010467044,0.442,26.024,0.9936251461891484,0.8616074323654175,0.47,33.403,
77,83,ImageNet-R,QTC,resnet50,APS,0.237,0.366,0.01,0.998132253581382,0.874,458.518,0.9999934985632878,0.9997000098228456,0.941,660.043,
78,77,ImageNet-R,QTC,resnet50,APS,0.237,0.366,0.025,0.9905131252208288,0.769,258.843,0.999955412999012,0.9995999932289124,0.933,631.853,
79,71,ImageNet-R,QTC,resnet50,APS,0.237,0.366,0.05,0.9730602817682882,0.673,146.215,0.9998017161195386,0.9986333250999452,0.889,496.14,
80,65,ImageNet-R,QTC,resnet50,APS,0.237,0.366,0.075,0.9516995254019066,0.609,95.678,0.999474438069056,0.9969333410263062,0.847,397.357,
81,59,ImageNet-R,QTC,resnet50,APS,0.237,0.366,0.1,0.9301560786984292,0.565,69.512,0.9989329755216054,0.9950666427612304,0.816,338.218,
82,53,ImageNet-R,QTC,resnet50,APS,0.237,0.366,0.15,0.8833191620131546,0.495,40.922,0.9970893337896736,0.9901666641235352,0.766,254.617,
83,47,ImageNet-R,QTC,resnet50,APS,0.237,0.366,0.2,0.8320492010467044,0.442,26.024,0.9936251461891484,0.9836000204086304,0.722,196.819,
84,375,ImageNet-Sketch,ACR,densenet121,APS,0.243,0.426,0.01,0.9969124245623188,0.928,375.269,0.9999037466176468,0.99746572971344,0.936,397.908,
85,369,ImageNet-Sketch,ACR,densenet121,APS,0.243,0.426,0.025,0.9874769387913036,0.846,220.008,0.999546768895938,0.9925877451896667,0.882,276.146,
86,363,ImageNet-Sketch,ACR,densenet121,APS,0.243,0.426,0.05,0.9681551880796564,0.759,131.889,0.9983602841054456,0.9826833009719848,0.82,187.413,
87,357,ImageNet-Sketch,ACR,densenet121,APS,0.243,0.426,0.075,0.9450644809029932,0.695,89.921,0.9966968025603168,0.9703807830810548,0.767,138.043,
88,351,ImageNet-Sketch,ACR,densenet121,APS,0.243,0.426,0.1,0.9202137028756348,0.641,65.915,0.9945922771858072,0.9581798315048218,0.729,109.929,
89,345,ImageNet-Sketch,ACR,densenet121,APS,0.243,0.426,0.15,0.8727214251622444,0.563,41.571,0.9880177849712134,0.928581178188324,0.658,72.622,
90,339,ImageNet-Sketch,ACR,densenet121,APS,0.243,0.426,0.2,0.8224889952919553,0.498,28.076,0.9782818401396776,0.8918589353561401,0.591,49.34,
91,372,ImageNet-Sketch,CHR,densenet121,APS,0.243,0.426,0.01,0.9969124245623188,0.928,375.269,0.9999037466176468,0.9998676776885986,0.988,698.1,
92,366,ImageNet-Sketch,CHR,densenet121,APS,0.243,0.426,0.025,0.9874769387913036,0.846,220.008,0.999546768895938,0.9931044578552246,0.887,284.138,
93,360,ImageNet-Sketch,CHR,densenet121,APS,0.243,0.426,0.05,0.9681551880796564,0.759,131.889,0.9983602841054456,0.982280433177948,0.819,185.175,
94,354,ImageNet-Sketch,CHR,densenet121,APS,0.243,0.426,0.075,0.9450644809029932,0.695,89.921,0.9966968025603168,0.9713296890258788,0.771,140.853,
95,348,ImageNet-Sketch,CHR,densenet121,APS,0.243,0.426,0.1,0.9202137028756348,0.641,65.915,0.9945922771858072,0.9555563926696776,0.721,105.293,
96,342,ImageNet-Sketch,CHR,densenet121,APS,0.243,0.426,0.15,0.8727214251622444,0.563,41.571,0.9880177849712134,0.9294881820678712,0.66,73.421,
97,336,ImageNet-Sketch,CHR,densenet121,APS,0.243,0.426,0.2,0.8224889952919553,0.498,28.076,0.9782818401396776,0.8934360146522522,0.595,50.077,
98,373,ImageNet-Sketch,CHR-,densenet121,APS,0.243,0.426,0.01,0.9969124245623188,0.928,375.269,0.9999037466176468,0.99851655960083,0.953,458.796,
99,367,ImageNet-Sketch,CHR-,densenet121,APS,0.243,0.426,0.025,0.9874769387913036,0.846,220.008,0.999546768895938,0.990767776966095,0.868,252.205,
100,361,ImageNet-Sketch,CHR-,densenet121,APS,0.243,0.426,0.05,0.9681551880796564,0.759,131.889,0.9983602841054456,0.985276460647583,0.834,203.5,
101,355,ImageNet-Sketch,CHR-,densenet121,APS,0.243,0.426,0.075,0.9450644809029932,0.695,89.921,0.9966968025603168,0.9682021141052246,0.76,132.013,
102,349,ImageNet-Sketch,CHR-,densenet121,APS,0.243,0.426,0.1,0.9202137028756348,0.641,65.915,0.9945922771858072,0.9539402723312378,0.718,102.614,
103,343,ImageNet-Sketch,CHR-,densenet121,APS,0.243,0.426,0.15,0.8727214251622444,0.563,41.571,0.9880177849712134,0.9206923842430116,0.642,66.273,
104,337,ImageNet-Sketch,CHR-,densenet121,APS,0.243,0.426,0.2,0.8224889952919553,0.498,28.076,0.9782818401396776,0.8888460397720337,0.586,47.974,
105,376,ImageNet-Sketch,DCR,densenet121,APS,0.243,0.426,0.01,0.9969124245623188,0.928,375.269,0.9999037466176468,0.9997893246987896,0.984,658.244,
106,370,ImageNet-Sketch,DCR,densenet121,APS,0.243,0.426,0.025,0.9874769387913036,0.846,220.008,0.999546768895938,0.9935243683082152,0.89,291.125,
107,364,ImageNet-Sketch,DCR,densenet121,APS,0.243,0.426,0.05,0.9681551880796564,0.759,131.889,0.9983602841054456,0.9852591320534362,0.834,203.375,
108,358,ImageNet-Sketch,DCR,densenet121,APS,0.243,0.426,0.075,0.9450644809029932,0.695,89.921,0.9966968025603168,0.9717043447516794,0.772,141.993,
109,352,ImageNet-Sketch,DCR,densenet121,APS,0.243,0.426,0.1,0.9202137028756348,0.641,65.915,0.9945922771858072,0.9561477674129216,0.723,106.303,
110,346,ImageNet-Sketch,DCR,densenet121,APS,0.243,0.426,0.15,0.8727214251622444,0.563,41.571,0.9880177849712134,0.9267402504548315,0.654,71.053,
111,340,ImageNet-Sketch,DCR,densenet121,APS,0.243,0.426,0.2,0.8224889952919553,0.498,28.076,0.9782818401396776,0.892142461635835,0.592,49.47,
112,374,ImageNet-Sketch,PCR,densenet121,APS,0.243,0.426,0.01,0.9969124245623188,0.928,375.269,0.9999037466176468,1.0552828311920166,1.0,1000.0,
113,368,ImageNet-Sketch,PCR,densenet121,APS,0.243,0.426,0.025,0.9874769387913036,0.846,220.008,0.999546768895938,0.9687638878822328,0.762,133.513,
114,362,ImageNet-Sketch,PCR,densenet121,APS,0.243,0.426,0.05,0.9681551880796564,0.759,131.889,0.9983602841054456,0.9581595063209534,0.729,109.894,
115,356,ImageNet-Sketch,PCR,densenet121,APS,0.243,0.426,0.075,0.9450644809029932,0.695,89.921,0.9966968025603168,0.9682574272155762,0.76,132.156,
116,350,ImageNet-Sketch,PCR,densenet121,APS,0.243,0.426,0.1,0.9202137028756348,0.641,65.915,0.9945922771858072,0.9485730528831482,0.704,94.574,
117,344,ImageNet-Sketch,PCR,densenet121,APS,0.243,0.426,0.15,0.8727214251622444,0.563,41.571,0.9880177849712134,0.9432679414749146,0.691,87.692,
118,338,ImageNet-Sketch,PCR,densenet121,APS,0.243,0.426,0.2,0.8224889952919553,0.498,28.076,0.9782818401396776,0.878839910030365,0.571,43.836,
119,377,ImageNet-Sketch,QTC,densenet121,APS,0.243,0.426,0.01,0.9969124245623188,0.928,375.269,0.9999037466176468,0.9993711709976196,0.971,552.084,
120,371,ImageNet-Sketch,QTC,densenet121,APS,0.243,0.426,0.025,0.9874769387913036,0.846,220.008,0.999546768895938,0.9985065460205078,0.953,458.039,
121,365,ImageNet-Sketch,QTC,densenet121,APS,0.243,0.426,0.05,0.9681551880796564,0.759,131.889,0.9983602841054456,0.99689519405365,0.928,374.626,
122,359,ImageNet-Sketch,QTC,densenet121,APS,0.243,0.426,0.075,0.9450644809029932,0.695,89.921,0.9966968025603168,0.9950087666511536,0.905,320.402,
123,353,ImageNet-Sketch,QTC,densenet121,APS,0.243,0.426,0.1,0.9202137028756348,0.641,65.915,0.9945922771858072,0.9921397566795348,0.878,269.696,
124,347,ImageNet-Sketch,QTC,densenet121,APS,0.243,0.426,0.15,0.8727214251622444,0.563,41.571,0.9880177849712134,0.9865589737892152,0.841,212.739,
125,341,ImageNet-Sketch,QTC,densenet121,APS,0.243,0.426,0.2,0.8224889952919553,0.498,28.076,0.9782818401396776,0.979504406452179,0.805,171.24,
126,123,ImageNet-Sketch,ACR,resnet50,APS,0.241,0.413,0.01,0.9981542381162092,0.939,469.194,0.9999189213363996,0.9964274168014526,0.913,390.876,
127,117,ImageNet-Sketch,ACR,resnet50,APS,0.241,0.413,0.025,0.990676869293256,0.854,276.072,0.9996057301211336,0.9917299151420592,0.863,290.167,
128,111,ImageNet-Sketch,ACR,resnet50,APS,0.241,0.413,0.05,0.9726648434215284,0.757,159.044,0.9986823233908484,0.9810466170310974,0.795,196.463,
129,105,ImageNet-Sketch,ACR,resnet50,APS,0.241,0.413,0.075,0.9513056476666416,0.687,107.025,0.997251110372384,0.9700666666030884,0.748,150.258,
130,99,ImageNet-Sketch,ACR,resnet50,APS,0.241,0.413,0.1,0.9289735679454189,0.636,78.448,0.9953747506064892,0.9549498558044434,0.697,113.47,
131,93,ImageNet-Sketch,ACR,resnet50,APS,0.241,0.413,0.15,0.8829418605908893,0.558,47.916,0.9901276359792242,0.9253582954406738,0.629,75.037,
132,87,ImageNet-Sketch,ACR,resnet50,APS,0.241,0.413,0.2,0.8338888417924196,0.494,31.587,0.981899344230615,0.8914769887924194,0.571,51.993,
133,120,ImageNet-Sketch,CHR,resnet50,APS,0.241,0.413,0.01,0.9981542381162092,0.939,469.194,0.9999189213363996,0.9987307786941528,0.951,511.945,
134,114,ImageNet-Sketch,CHR,resnet50,APS,0.241,0.413,0.025,0.990676869293256,0.854,276.072,0.9996057301211336,0.99327552318573,0.878,314.755,
135,108,ImageNet-Sketch,CHR,resnet50,APS,0.241,0.413,0.05,0.9726648434215284,0.757,159.044,0.9986823233908484,0.9824081063270568,0.803,204.435,
136,102,ImageNet-Sketch,CHR,resnet50,APS,0.241,0.413,0.075,0.9513056476666416,0.687,107.025,0.997251110372384,0.9691985249519348,0.744,147.535,
137,96,ImageNet-Sketch,CHR,resnet50,APS,0.241,0.413,0.1,0.9289735679454189,0.636,78.448,0.9953747506064892,0.9591727256774902,0.71,121.888,
138,90,ImageNet-Sketch,CHR,resnet50,APS,0.241,0.413,0.15,0.8829418605908893,0.558,47.916,0.9901276359792242,0.9289274215698242,0.636,78.402,
139,84,ImageNet-Sketch,CHR,resnet50,APS,0.241,0.413,0.2,0.8338888417924196,0.494,31.587,0.981899344230615,0.8954131603240967,0.576,54.057,
140,121,ImageNet-Sketch,CHR-,resnet50,APS,0.241,0.413,0.01,0.9981542381162092,0.939,469.194,0.9999189213363996,0.9980210065841676,0.937,461.073,
141,115,ImageNet-Sketch,CHR-,resnet50,APS,0.241,0.413,0.025,0.990676869293256,0.854,276.072,0.9996057301211336,0.9957977533340454,0.905,371.319,
142,109,ImageNet-Sketch,CHR-,resnet50,APS,0.241,0.413,0.05,0.9726648434215284,0.757,159.044,0.9986823233908484,0.9821836948394777,0.801,203.07,
143,103,ImageNet-Sketch,CHR-,resnet50,APS,0.241,0.413,0.075,0.9513056476666416,0.687,107.025,0.997251110372384,0.9698887467384338,0.747,149.691,
144,97,ImageNet-Sketch,CHR-,resnet50,APS,0.241,0.413,0.1,0.9289735679454189,0.636,78.448,0.9953747506064892,0.9497829675674438,0.684,104.525,
145,91,ImageNet-Sketch,CHR-,resnet50,APS,0.241,0.413,0.15,0.8829418605908893,0.558,47.916,0.9901276359792242,0.9216785430908204,0.622,71.809,
146,85,ImageNet-Sketch,CHR-,resnet50,APS,0.241,0.413,0.2,0.8338888417924196,0.494,31.587,0.981899344230615,0.8833814263343811,0.559,48.117,
147,124,ImageNet-Sketch,DCR,resnet50,APS,0.241,0.413,0.01,0.9981542381162092,0.939,469.194,0.9999189213363996,0.99802855799741,0.937,461.523,
148,118,ImageNet-Sketch,DCR,resnet50,APS,0.241,0.413,0.025,0.990676869293256,0.854,276.072,0.9996057301211336,0.9931959711290432,0.877,313.353,
149,112,ImageNet-Sketch,DCR,resnet50,APS,0.241,0.413,0.05,0.9726648434215284,0.757,159.044,0.9986823233908484,0.9822342424803472,0.802,203.377,
150,106,ImageNet-Sketch,DCR,resnet50,APS,0.241,0.413,0.075,0.9513056476666416,0.687,107.025,0.997251110372384,0.9739872620506967,0.763,163.93,
151,100,ImageNet-Sketch,DCR,resnet50,APS,0.241,0.413,0.1,0.9289735679454189,0.636,78.448,0.9953747506064892,0.9573312246180158,0.704,118.075,
152,94,ImageNet-Sketch,DCR,resnet50,APS,0.241,0.413,0.15,0.8829418605908893,0.558,47.916,0.9901276359792242,0.9324277489230178,0.643,81.955,
153,88,ImageNet-Sketch,DCR,resnet50,APS,0.241,0.413,0.2,0.8338888417924196,0.494,31.587,0.981899344230615,0.8924460094416887,0.572,52.488,
154,122,ImageNet-Sketch,PCR,resnet50,APS,0.241,0.413,0.01,0.9981542381162092,0.939,469.194,0.9999189213363996,1.0136549472808838,1.0,1000.0,
155,116,ImageNet-Sketch,PCR,resnet50,APS,0.241,0.413,0.025,0.990676869293256,0.854,276.072,0.9996057301211336,1.033077359199524,1.0,1000.0,
156,110,ImageNet-Sketch,PCR,resnet50,APS,0.241,0.413,0.05,0.9726648434215284,0.757,159.044,0.9986823233908484,0.991231381893158,0.859,283.267,
157,104,ImageNet-Sketch,PCR,resnet50,APS,0.241,0.413,0.075,0.9513056476666416,0.687,107.025,0.997251110372384,1.020910620689392,1.0,1000.0,
158,98,ImageNet-Sketch,PCR,resnet50,APS,0.241,0.413,0.1,0.9289735679454189,0.636,78.448,0.9953747506064892,0.9440873861312866,0.668,96.031,
159,92,ImageNet-Sketch,PCR,resnet50,APS,0.241,0.413,0.15,0.8829418605908893,0.558,47.916,0.9901276359792242,0.907313585281372,0.597,61.125,
160,86,ImageNet-Sketch,PCR,resnet50,APS,0.241,0.413,0.2,0.8338888417924196,0.494,31.587,0.981899344230615,0.8744075298309326,0.546,44.301,
161,125,ImageNet-Sketch,QTC,resnet50,APS,0.241,0.413,0.01,0.9981542381162092,0.939,469.194,0.9999189213363996,0.9990567564964294,0.959,544.629,
162,119,ImageNet-Sketch,QTC,resnet50,APS,0.241,0.413,0.025,0.990676869293256,0.854,276.072,0.9996057301211336,0.9984279274940492,0.944,487.701,
163,113,ImageNet-Sketch,QTC,resnet50,APS,0.241,0.413,0.05,0.9726648434215284,0.757,159.044,0.9986823233908484,0.9969934821128844,0.921,411.576,
164,107,ImageNet-Sketch,QTC,resnet50,APS,0.241,0.413,0.075,0.9513056476666416,0.687,107.025,0.997251110372384,0.9950283765792848,0.897,351.042,
165,101,ImageNet-Sketch,QTC,resnet50,APS,0.241,0.413,0.1,0.9289735679454189,0.636,78.448,0.9953747506064892,0.9931419491767884,0.877,312.407,
166,95,ImageNet-Sketch,QTC,resnet50,APS,0.241,0.413,0.15,0.8829418605908893,0.558,47.916,0.9901276359792242,0.9881506562232972,0.836,248.343,
167,89,ImageNet-Sketch,QTC,resnet50,APS,0.241,0.413,0.2,0.8338888417924196,0.494,31.587,0.981899344230615,0.9816070199012756,0.798,199.66,
168,291,ImageNetV2,ACR,densenet121,APS,0.622,0.838,0.01,0.9969664876566452,0.981,130.58,0.9988282337971842,0.997539758682251,0.984,143.372,
169,285,ImageNetV2,ACR,densenet121,APS,0.622,0.838,0.025,0.9877760986983808,0.96,62.397,0.9948389938388416,0.9853963255882264,0.954,55.831,
170,279,ImageNetV2,ACR,densenet121,APS,0.622,0.838,0.05,0.9683100344061776,0.924,32.545,0.9826896284146936,0.9690046906471252,0.925,33.095,
171,273,ImageNetV2,ACR,densenet121,APS,0.622,0.838,0.075,0.9460315121075974,0.891,21.122,0.9684111567368302,0.9427742958068848,0.886,20.06,
172,267,ImageNetV2,ACR,densenet121,APS,0.622,0.838,0.1,0.9213704838816758,0.859,14.973,0.9533225635996428,0.9236984252929688,0.862,15.41,
173,261,ImageNetV2,ACR,densenet121,APS,0.622,0.838,0.15,0.8722503155991096,0.8,9.105,0.9141973491142308,0.8773104548454285,0.81,9.517,
174,255,ImageNetV2,ACR,densenet121,APS,0.622,0.838,0.2,0.8230049837784175,0.75,6.276,0.8673149355007946,0.8201583623886108,0.746,6.159,
175,288,ImageNetV2,CHR,densenet121,APS,0.622,0.838,0.01,0.9969664876566452,0.981,130.58,0.9988282337971842,0.9966070055961608,0.98,124.018,
176,282,ImageNetV2,CHR,densenet121,APS,0.622,0.838,0.025,0.9877760986983808,0.96,62.397,0.9948389938388416,0.9853353500366212,0.954,55.685,
177,276,ImageNetV2,CHR,densenet121,APS,0.622,0.838,0.05,0.9683100344061776,0.924,32.545,0.9826896284146936,0.9643574357032776,0.917,29.727,
178,270,ImageNetV2,CHR,densenet121,APS,0.622,0.838,0.075,0.9460315121075974,0.891,21.122,0.9684111567368302,0.947472095489502,0.894,21.628,
179,264,ImageNetV2,CHR,densenet121,APS,0.622,0.838,0.1,0.9213704838816758,0.859,14.973,0.9533225635996428,0.9272177219390868,0.867,16.116,
180,258,ImageNetV2,CHR,densenet121,APS,0.622,0.838,0.15,0.8722503155991096,0.8,9.105,0.9141973491142308,0.8763774633407593,0.806,9.438,
181,252,ImageNetV2,CHR,densenet121,APS,0.622,0.838,0.2,0.8230049837784175,0.75,6.276,0.8673149355007946,0.8211910724639893,0.745,6.192,
182,289,ImageNetV2,CHR-,densenet121,APS,0.622,0.838,0.01,0.9969664876566452,0.981,130.58,0.9988282337971842,0.9935413599014282,0.973,89.903,
183,283,ImageNetV2,CHR-,densenet121,APS,0.622,0.838,0.025,0.9877760986983808,0.96,62.397,0.9948389938388416,0.9859466552734376,0.956,57.212,
184,277,ImageNetV2,CHR-,densenet121,APS,0.622,0.838,0.05,0.9683100344061776,0.924,32.545,0.9826896284146936,0.9680407047271729,0.927,32.342,
185,271,ImageNetV2,CHR-,densenet121,APS,0.622,0.838,0.075,0.9460315121075974,0.891,21.122,0.9684111567368302,0.9449256062507628,0.887,20.747,
186,265,ImageNetV2,CHR-,densenet121,APS,0.622,0.838,0.1,0.9213704838816758,0.859,14.973,0.9533225635996428,0.9312106966972352,0.872,16.983,
187,259,ImageNetV2,CHR-,densenet121,APS,0.622,0.838,0.15,0.8722503155991096,0.8,9.105,0.9141973491142308,0.8787616491317749,0.808,9.632,
188,253,ImageNetV2,CHR-,densenet121,APS,0.622,0.838,0.2,0.8230049837784175,0.75,6.276,0.8673149355007946,0.8400828838348389,0.772,7.072,
189,292,ImageNetV2,DCR,densenet121,APS,0.622,0.838,0.01,0.9969664876566452,0.981,130.58,0.9988282337971842,0.9969974075661224,0.982,131.188,
190,286,ImageNetV2,DCR,densenet121,APS,0.622,0.838,0.025,0.9877760986983808,0.96,62.397,0.9948389938388416,0.9875561836361916,0.96,61.712,
191,280,ImageNetV2,DCR,densenet121,APS,0.622,0.838,0.05,0.9683100344061776,0.924,32.545,0.9826896284146936,0.9676405066072864,0.926,32.035,
192,274,ImageNetV2,DCR,densenet121,APS,0.622,0.838,0.075,0.9460315121075974,0.891,21.122,0.9684111567368302,0.9484713984391556,0.895,21.988,
193,268,ImageNetV2,DCR,densenet121,APS,0.622,0.838,0.1,0.9213704838816758,0.859,14.973,0.9533225635996428,0.923873778379404,0.862,15.444,
194,262,ImageNetV2,DCR,densenet121,APS,0.622,0.838,0.15,0.8722503155991096,0.8,9.105,0.9141973491142308,0.8754227215945382,0.807,9.358,
195,256,ImageNetV2,DCR,densenet121,APS,0.622,0.838,0.2,0.8230049837784175,0.75,6.276,0.8673149355007946,0.8246642467038039,0.753,6.345,
196,290,ImageNetV2,PCR,densenet121,APS,0.622,0.838,0.01,0.9969664876566452,0.981,130.58,0.9988282337971842,1.1348437070846558,1.0,1000.0,
197,284,ImageNetV2,PCR,densenet121,APS,0.622,0.838,0.025,0.9877760986983808,0.96,62.397,0.9948389938388416,0.994388461112976,0.974,96.809,
198,278,ImageNetV2,PCR,densenet121,APS,0.622,0.838,0.05,0.9683100344061776,0.924,32.545,0.9826896284146936,0.963510274887085,0.916,29.177,
199,272,ImageNetV2,PCR,densenet121,APS,0.622,0.838,0.075,0.9460315121075974,0.891,21.122,0.9684111567368302,0.9505563378334044,0.897,22.776,
200,266,ImageNetV2,PCR,densenet121,APS,0.622,0.838,0.1,0.9213704838816758,0.859,14.973,0.9533225635996428,0.9389066100120544,0.88,18.932,
201,260,ImageNetV2,PCR,densenet121,APS,0.622,0.838,0.15,0.8722503155991096,0.8,9.105,0.9141973491142308,0.9628134965896606,0.915,28.756,
202,254,ImageNetV2,PCR,densenet121,APS,0.622,0.838,0.2,0.8230049837784175,0.75,6.276,0.8673149355007946,0.8314304351806641,0.756,6.645,
203,293,ImageNetV2,QTC,densenet121,APS,0.622,0.838,0.01,0.9969664876566452,0.981,130.58,0.9988282337971842,0.9983999729156494,0.988,171.561,
204,287,ImageNetV2,QTC,densenet121,APS,0.622,0.838,0.025,0.9877760986983808,0.96,62.397,0.9948389938388416,0.9932000041007996,0.971,87.448,
205,281,ImageNetV2,QTC,densenet121,APS,0.622,0.838,0.05,0.9683100344061776,0.924,32.545,0.9826896284146936,0.982200026512146,0.948,49.075,
206,275,ImageNetV2,QTC,densenet121,APS,0.622,0.838,0.075,0.9460315121075974,0.891,21.122,0.9684111567368302,0.9700000286102296,0.928,33.925,
207,269,ImageNetV2,QTC,densenet121,APS,0.622,0.838,0.1,0.9213704838816758,0.859,14.973,0.9533225635996428,0.95169997215271,0.898,23.228,
208,263,ImageNetV2,QTC,densenet121,APS,0.622,0.838,0.15,0.8722503155991096,0.8,9.105,0.9141973491142308,0.9186000227928162,0.86,14.482,
209,257,ImageNetV2,QTC,densenet121,APS,0.622,0.838,0.2,0.8230049837784175,0.75,6.276,0.8673149355007946,0.8816999793052673,0.813,9.894,
210,39,ImageNetV2,ACR,resnet50,APS,0.634,0.847,0.01,0.9982582907578472,0.984,157.001,0.9992289606539678,0.9992852210998536,0.991,216.454,
211,33,ImageNetV2,ACR,resnet50,APS,0.634,0.847,0.025,0.9906558612722212,0.962,70.671,0.9953393951107652,0.9877942204475404,0.956,60.421,
212,27,ImageNetV2,ACR,resnet50,APS,0.634,0.847,0.05,0.9736999619116604,0.927,36.312,0.9857352753011392,0.9716440439224244,0.925,34.383,
213,21,ImageNetV2,ACR,resnet50,APS,0.634,0.847,0.075,0.950492559836308,0.893,22.115,0.9728151713120934,0.949394464492798,0.895,21.708,
214,15,ImageNetV2,ACR,resnet50,APS,0.634,0.847,0.1,0.9284670402813118,0.867,15.918,0.9530730372818992,0.9288060665130616,0.867,15.986,
215,9,ImageNetV2,ACR,resnet50,APS,0.634,0.847,0.15,0.8833437406857785,0.81,9.728,0.9170586180752898,0.8809748888015747,0.803,9.51,
216,3,ImageNetV2,ACR,resnet50,APS,0.634,0.847,0.2,0.8325605409958284,0.755,6.466,0.874266127837204,0.8307349681854248,0.751,6.378,
217,36,ImageNetV2,CHR,resnet50,APS,0.634,0.847,0.01,0.9982582907578472,0.984,157.001,0.9992289606539678,0.9962292313575744,0.978,112.729,
218,30,ImageNetV2,CHR,resnet50,APS,0.634,0.847,0.025,0.9906558612722212,0.962,70.671,0.9953393951107652,0.9880481362342834,0.956,61.184,
219,24,ImageNetV2,CHR,resnet50,APS,0.634,0.847,0.05,0.9736999619116604,0.927,36.312,0.9857352753011392,0.9662139415740968,0.916,30.122,
220,18,ImageNetV2,CHR,resnet50,APS,0.634,0.847,0.075,0.950492559836308,0.893,22.115,0.9728151713120934,0.94505113363266,0.884,20.208,
221,12,ImageNetV2,CHR,resnet50,APS,0.634,0.847,0.1,0.9284670402813118,0.867,15.918,0.9530730372818992,0.9266089797019958,0.862,15.533,
222,6,ImageNetV2,CHR,resnet50,APS,0.634,0.847,0.15,0.8833437406857785,0.81,9.728,0.9170586180752898,0.88028484582901,0.806,9.457,
223,0,ImageNetV2,CHR,resnet50,APS,0.634,0.847,0.2,0.8325605409958284,0.755,6.466,0.874266127837204,0.8313357830047607,0.753,6.403,
224,37,ImageNetV2,CHR-,resnet50,APS,0.634,0.847,0.01,0.9982582907578472,0.984,157.001,0.9992289606539678,0.9951846599578856,0.974,100.297,
225,31,ImageNetV2,CHR-,resnet50,APS,0.634,0.847,0.025,0.9906558612722212,0.962,70.671,0.9953393951107652,0.9835083484649658,0.946,50.031,
226,25,ImageNetV2,CHR-,resnet50,APS,0.634,0.847,0.05,0.9736999619116604,0.927,36.312,0.9857352753011392,0.96619713306427,0.916,30.111,
227,19,ImageNetV2,CHR-,resnet50,APS,0.634,0.847,0.075,0.950492559836308,0.893,22.115,0.9728151713120934,0.9441311955451964,0.886,19.922,
228,13,ImageNetV2,CHR-,resnet50,APS,0.634,0.847,0.1,0.9284670402813118,0.867,15.918,0.9530730372818992,0.9287424087524414,0.865,15.971,
229,7,ImageNetV2,CHR-,resnet50,APS,0.634,0.847,0.15,0.8833437406857785,0.81,9.728,0.9170586180752898,0.8941332697868347,0.821,10.786,
230,1,ImageNetV2,CHR-,resnet50,APS,0.634,0.847,0.2,0.8325605409958284,0.755,6.466,0.874266127837204,0.8356102705001831,0.756,6.599,
231,40,ImageNetV2,DCR,resnet50,APS,0.634,0.847,0.01,0.9982582907578472,0.984,157.001,0.9992289606539678,0.997678067480636,0.983,139.659,
232,34,ImageNetV2,DCR,resnet50,APS,0.634,0.847,0.025,0.9906558612722212,0.962,70.671,0.9953393951107652,0.988718687499618,0.956,63.333,
233,28,ImageNetV2,DCR,resnet50,APS,0.634,0.847,0.05,0.9736999619116604,0.927,36.312,0.9857352753011392,0.9719138714780629,0.925,34.63,
234,22,ImageNetV2,DCR,resnet50,APS,0.634,0.847,0.075,0.950492559836308,0.893,22.115,0.9728151713120934,0.9506549275452892,0.894,22.172,
235,16,ImageNetV2,DCR,resnet50,APS,0.634,0.847,0.1,0.9284670402813118,0.867,15.918,0.9530730372818992,0.927176815788762,0.86,15.649,
236,10,ImageNetV2,DCR,resnet50,APS,0.634,0.847,0.15,0.8833437406857785,0.81,9.728,0.9170586180752898,0.8837942810197648,0.812,9.766,
237,4,ImageNetV2,DCR,resnet50,APS,0.634,0.847,0.2,0.8325605409958284,0.755,6.466,0.874266127837204,0.831143246851198,0.754,6.398,
238,38,ImageNetV2,PCR,resnet50,APS,0.634,0.847,0.01,0.9982582907578472,0.984,157.001,0.9992289606539678,1.088545560836792,1.0,1000.0,
239,32,ImageNetV2,PCR,resnet50,APS,0.634,0.847,0.025,0.9906558612722212,0.962,70.671,0.9953393951107652,1.054065227508545,1.0,1000.0,
240,26,ImageNetV2,PCR,resnet50,APS,0.634,0.847,0.05,0.9736999619116604,0.927,36.312,0.9857352753011392,1.0316648483276367,1.0,1000.0,
241,20,ImageNetV2,PCR,resnet50,APS,0.634,0.847,0.075,0.950492559836308,0.893,22.115,0.9728151713120934,1.1072567701339722,1.0,1000.0,
242,14,ImageNetV2,PCR,resnet50,APS,0.634,0.847,0.1,0.9284670402813118,0.867,15.918,0.9530730372818992,0.9474635720252992,0.888,21.014,
243,8,ImageNetV2,PCR,resnet50,APS,0.634,0.847,0.15,0.8833437406857785,0.81,9.728,0.9170586180752898,0.8862269520759583,0.816,9.995,
244,2,ImageNetV2,PCR,resnet50,APS,0.634,0.847,0.2,0.8325605409958284,0.755,6.466,0.874266127837204,0.8385671973228455,0.757,6.744,
245,41,ImageNetV2,QTC,resnet50,APS,0.634,0.847,0.01,0.9982582907578472,0.984,157.001,0.9992289606539678,0.9977999925613404,0.983,142.836,
246,35,ImageNetV2,QTC,resnet50,APS,0.634,0.847,0.025,0.9906558612722212,0.962,70.671,0.9953393951107652,0.9940999746322632,0.97,90.594,
247,29,ImageNetV2,QTC,resnet50,APS,0.634,0.847,0.05,0.9736999619116604,0.927,36.312,0.9857352753011392,0.9843000173568726,0.948,51.641,
248,23,ImageNetV2,QTC,resnet50,APS,0.634,0.847,0.075,0.950492559836308,0.893,22.115,0.9728151713120934,0.9713000059127808,0.921,34.065,
249,17,ImageNetV2,QTC,resnet50,APS,0.634,0.847,0.1,0.9284670402813118,0.867,15.918,0.9530730372818992,0.9580000042915344,0.905,25.355,
250,11,ImageNetV2,QTC,resnet50,APS,0.634,0.847,0.15,0.8833437406857785,0.81,9.728,0.9170586180752898,0.9298999905586244,0.868,16.215,
251,5,ImageNetV2,QTC,resnet50,APS,0.634,0.847,0.2,0.8325605409958284,0.755,6.466,0.874266127837204,0.8942000269889832,0.821,10.788,


==> tables/natural_datasets_raps_vs_alpha.csv <==
,exp_index,Dataset,Method,Classifier,ConformalPredictor,Top1,Top5,alpha,raps_kreg,raps_lambda,use_platt_scaling,val_calibrated_tau,original_coverage,original_size,oracle_tau,predicted_tau,predicted_coverage,predicted_size,on_classes_of
0,364,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,2,0.01,False,1.4446942484544376,0.575,53.583,10.249998260490155,5.695299094319344,0.876,471.479,
1,336,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,2,0.01,False,1.09817693329017,0.497,23.332,9.379955016514373,5.051277208328247,0.852,407.47,
2,308,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,2,0.01,False,1.0032555383849746,0.462,16.224,8.219867403080821,4.829165872335434,0.842,385.203,
3,280,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,2,0.01,False,0.9764343533082448,0.447,14.626,7.287684270765989,4.7802150857448575,0.84,380.527,
4,252,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,2,0.01,False,0.950785349577837,0.433,13.332,6.43529643911097,4.712615983486176,0.837,373.678,
5,224,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,2,0.01,False,0.8988781594096428,0.407,11.098,5.013768199586336,4.586741936802865,0.832,361.038,
6,196,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,2,0.01,False,0.8467650445673066,0.38,9.253,3.997887374248726,4.439222970306873,0.824,346.403,
7,366,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,2,0.02,False,1.9354978679201635,0.57,52.245,19.499998248783104,9.521802113056182,0.859,428.112,
8,338,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,2,0.02,False,1.2558208890111011,0.486,20.931,17.75995473733254,7.633692008256912,0.819,333.635,
9,310,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,2,0.02,False,1.039814731658895,0.438,12.073,15.43986760168295,6.913079718947411,0.797,297.736,
10,282,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,2,0.02,False,0.9889705231609484,0.42,10.241,13.577688285296706,6.713946218490601,0.792,287.816,
11,254,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,2,0.02,False,0.9611118621378746,0.409,9.422,11.877560916889884,6.5914019304513936,0.788,281.732,
12,226,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,2,0.02,False,0.907590572544148,0.386,8.07,9.039192266285598,6.401591992378235,0.783,272.478,
13,198,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,2,0.02,False,0.8523848893879786,0.362,6.89,7.016909760899919,6.157836034297944,0.775,260.166,
14,368,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,2,0.05,False,3.4380218684900226,0.568,51.86,47.24999822469186,19.98999046683312,0.841,381.295,
15,340,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,2,0.05,False,1.7664110531082875,0.478,19.716,42.89995470455244,13.717935732007028,0.772,256.197,
16,312,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,2,0.05,False,1.2022156292412078,0.419,9.568,37.09986771690538,10.82749518379569,0.735,198.463,
17,284,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,2,0.05,False,1.0434469525364565,0.392,6.89,32.44768708996454,9.716939992457627,0.717,176.404,
18,256,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,2,0.05,False,0.9825796078225116,0.377,5.989,28.197551955271475,9.279045023024082,0.708,167.599,
19,228,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,2,0.05,False,0.9233146409093924,0.359,5.247,21.09971546301846,8.84281508177519,0.701,158.92,
20,200,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,2,0.05,False,0.8658219874096194,0.339,4.633,16.073662175207552,8.529794993251562,0.695,152.68,
21,370,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,2,0.1,False,5.999995778716897,0.568,52.466,93.49999823784404,37.35926974117756,0.834,365.031,
22,342,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,2,0.1,False,2.6164371383921785,0.475,19.207,84.79995483486408,22.713930429518225,0.749,219.034,
23,314,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,2,0.1,False,1.5076922383426523,0.412,8.759,73.1998677328108,15.4245605930686,0.689,146.151,
24,286,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,2,0.1,False,1.179344691106015,0.379,5.755,63.897688964868976,12.504150281846524,0.66,117.153,
25,258,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,2,0.1,False,1.013081308183046,0.356,4.43,55.39756097664058,11.398590175062418,0.648,106.016,
26,230,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,2,0.1,False,0.9372623880498449,0.338,3.842,41.19983381793984,10.639349976181984,0.639,98.387,
27,202,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,2,0.1,False,0.8752931585423482,0.321,3.448,31.17365227986791,10.079910182207824,0.632,92.754,
28,372,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,2,0.2,False,11.139997903638188,0.568,52.528,185.99999825343403,71.98127780556679,0.829,356.167,
29,344,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,2,0.2,False,4.352636090174179,0.473,18.964,168.59995447919698,40.11984032392502,0.734,197.059,
30,316,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,2,0.2,False,2.17458480741673,0.408,8.434,145.3998675695848,23.91605993807316,0.659,116.179,
31,288,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,2,0.2,False,1.4649956755513085,0.369,5.164,126.79768246428,17.449200627207755,0.62,84.098,
32,260,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,2,0.2,False,1.1662309089583591,0.345,3.789,109.79756025401863,14.77854007780552,0.601,70.679,
33,232,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,2,0.2,False,0.9563640218440738,0.321,2.927,81.3998342234756,12.733919705450536,0.584,60.456,
34,204,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,2,0.2,False,0.8896694219860634,0.305,2.67,61.37376565280061,11.874780048429969,0.576,56.261,
35,374,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,2,0.5,False,26.439852998116763,0.568,52.479,463.4999982266287,174.8083541840315,0.826,349.0,
36,346,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,2,0.5,False,9.486865632170458,0.472,18.821,419.99995485970834,90.24300176650286,0.72,180.0,
37,318,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,2,0.5,False,3.9997609151030775,0.404,8.074,361.9998671429013,46.13714946806431,0.631,92.001,
38,290,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,2,0.5,False,2.430681410845909,0.365,4.867,315.49768135532,32.20110174268484,0.59,64.014,
39,262,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,2,0.5,False,1.568822363147535,0.336,3.35,272.99755532214243,22.61069942638278,0.551,45.008,
40,234,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,2,0.5,False,0.97684087510144,0.304,2.24,201.9998341838052,13.386599589139225,0.502,26.449,
41,206,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,2,0.5,False,0.9045752801919056,0.292,2.076,151.9736670776004,12.687299846671522,0.497,25.106,
42,376,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,2,1.0,False,51.93932002889431,0.568,52.477,925.9999982343354,345.22109350562096,0.824,346.0,
43,348,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,2,1.0,False,17.986201124180557,0.472,18.803,838.9999545558803,174.19230119884014,0.715,175.0,
44,320,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,2,1.0,False,7.453050389039872,0.403,8.068,722.9998673747973,88.5780033543706,0.627,89.0,
45,292,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,2,1.0,False,3.94110776989956,0.364,4.772,629.9976860827246,53.08020162954927,0.571,54.0,
46,264,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,2,1.0,False,2.56850783077078,0.336,3.35,544.9975629776947,36.96300047636032,0.534,37.635,
47,236,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,2,1.0,False,0.9842397176084148,0.296,1.936,402.9998338090128,14.185800092294812,0.452,15.0,
48,208,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,2,1.0,False,0.910421295151828,0.286,1.849,302.9737334063871,13.020299901254475,0.446,14.0,
49,378,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,4,0.01,False,1.4247596589175533,0.575,53.587,10.229998226511867,5.653986884951592,0.875,469.406,
50,350,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,4,0.01,False,1.0780961910932865,0.497,23.325,9.359954693235236,4.997296392917633,0.85,403.886,
51,322,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,4,0.01,False,0.9941016128957036,0.466,16.871,8.199867120628358,4.8038783872127535,0.842,384.704,
52,294,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,4,0.01,False,0.9711406333474027,0.453,15.417,7.267684426882797,4.762004272639752,0.84,380.615,
53,266,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,4,0.01,False,0.944441431132186,0.439,13.983,6.415317734074918,4.694540801048279,0.837,373.795,
54,238,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,4,0.01,False,0.8926765678081683,0.41,11.641,4.993765514077199,4.564266009032727,0.832,360.842,
55,210,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,4,0.01,False,0.8436977201424848,0.385,9.814,3.9777897648578207,4.421695121228695,0.824,346.757,
56,380,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,4,0.02,False,1.895032278210121,0.57,52.223,19.459998238691806,9.404368897080422,0.858,424.15,
57,352,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,4,0.02,False,1.215929142606018,0.486,20.936,17.71995486872561,7.508074589967729,0.816,329.445,
58,324,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,4,0.02,False,0.9999372880955784,0.438,12.075,15.399867994054588,6.751019217967987,0.794,291.676,
59,296,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,4,0.02,False,0.9783827347230152,0.429,11.126,13.53768322890588,6.6499899572134025,0.791,286.66,
60,268,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,4,0.02,False,0.952216019196508,0.416,10.272,11.837564326112307,6.55560747563839,0.788,281.927,
61,240,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,4,0.02,False,0.8985215407030064,0.393,8.784,8.999189715509466,6.362853850722313,0.783,272.506,
62,212,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,4,0.02,False,0.8441981438284945,0.369,7.523,6.977004261194102,6.112939113378525,0.775,259.898,
63,382,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,4,0.05,False,3.338169407394176,0.568,51.863,47.149998221781,19.65253229737282,0.839,377.017,
64,354,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,4,0.05,False,1.66647288513814,0.478,19.717,42.79995467475709,13.16372331827879,0.767,247.179,
65,326,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,4,0.05,False,1.1032852104128794,0.419,9.583,36.99986803336964,10.195986926555634,0.726,187.898,
66,298,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,4,0.05,False,0.9899445154604136,0.4,7.504,32.34768771149479,9.321950320899488,0.711,170.49,
67,270,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,4,0.05,False,0.9610059586473182,0.39,6.97,28.097552041775565,9.110918053239583,0.707,166.38,
68,242,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,4,0.05,False,0.9071754080807914,0.371,6.175,20.999715352235533,8.78024673163891,0.702,159.654,
69,214,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,4,0.05,False,0.8527707299752616,0.352,5.482,15.973709617371105,8.444590325653554,0.695,152.995,
70,384,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,4,0.1,False,5.79999579423182,0.568,52.466,93.29999821267955,36.676306512951854,0.831,360.113,
71,356,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,4,0.1,False,2.412729069115204,0.475,19.183,84.59995467491925,21.69139689803124,0.743,210.588,
72,328,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,4,0.1,False,1.308188560073009,0.412,8.763,72.99986813340476,13.705426907539367,0.675,131.124,
73,300,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,4,0.1,False,0.9971797530842424,0.382,5.88,63.69768163349366,11.279393362253904,0.649,106.681,
74,272,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,4,0.1,False,0.9693605766752044,0.373,5.468,55.19755633774697,10.92379661872983,0.645,103.281,
75,244,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,4,0.1,False,0.9140436075765483,0.356,4.932,40.99983479868661,10.478469841927293,0.639,98.707,
76,216,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,4,0.1,False,0.8562578789740106,0.338,4.447,30.97371026134694,9.900209710001944,0.632,93.219,
77,386,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,4,0.2,False,10.739438406237923,0.568,52.526,185.59999822013245,70.60753779411316,0.827,352.0,
78,358,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,4,0.2,False,3.953724247111248,0.473,18.969,168.19995449412804,37.26786094605923,0.724,185.013,
79,330,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,4,0.2,False,1.7774284204098652,0.409,8.451,144.99986734025558,20.558140361309054,0.643,101.427,
80,302,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,4,0.2,False,1.063971004338527,0.369,5.161,126.39768053742556,13.958000059425832,0.597,68.542,
81,274,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,4,0.2,False,0.9772987077717123,0.361,4.557,109.3975573123134,12.887886439263822,0.589,63.266,
82,246,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,4,0.2,False,0.9170588379668592,0.345,4.132,80.99983478230367,12.196633289754391,0.583,59.919,
83,218,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,4,0.2,False,0.8609772524958125,0.328,3.808,60.97364639623608,11.57184644639492,0.577,56.689,
84,388,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,4,0.5,False,25.439675580889027,0.568,52.479,462.49999823401583,170.43714553117752,0.823,342.011,
85,360,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,4,0.5,False,8.486714625485153,0.472,18.82,418.9999548756875,84.18003208935261,0.71,170.0,
86,332,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,4,0.5,False,2.9997640017610787,0.404,8.075,360.9998681786685,37.6865991204977,0.61,77.005,
87,304,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,4,0.5,False,1.4304920020034328,0.365,4.866,314.49768644333943,20.571432434022427,0.547,43.004,
88,276,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,4,0.5,False,0.9836877285592596,0.35,3.928,271.997552897658,13.3764165379107,0.51,28.409,
89,248,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,4,0.5,False,0.9228508990284152,0.336,3.59,200.99983423524188,12.794833573512731,0.505,27.246,
90,220,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,4,0.5,False,0.8643074814335121,0.322,3.337,150.97364478439707,12.229866628535092,0.501,26.151,
91,390,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,4,1.0,False,49.93971317996662,0.568,52.479,923.9999982553554,337.4844931066036,0.822,340.0,
92,362,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,4,1.0,False,15.986545917606977,0.472,18.805,836.9999547984442,161.181661516428,0.705,164.0,
93,334,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,4,1.0,False,5.4469841364986245,0.403,8.064,720.9998673398832,71.3519636914134,0.606,74.0,
94,306,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,4,1.0,False,1.941658644519378,0.364,4.773,627.9976814244768,26.5866673104465,0.511,29.021,
95,278,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,4,1.0,False,0.9849633604568662,0.347,3.734,542.9975518563567,14.157400092110038,0.463,17.0,
96,250,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,4,1.0,False,0.9269546646544686,0.334,3.463,400.99983479126377,13.127166961319745,0.457,16.0,
97,222,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,4,1.0,False,0.8646913129760954,0.32,3.253,300.9736374292968,12.030466967262328,0.452,15.0,
98,365,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,2,0.01,True,1.407026215653597,0.577,54.256,10.248904008899103,5.92806601524353,0.883,495.236,
99,337,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,2,0.01,True,1.0716477371791262,0.506,25.938,9.372328921651684,5.312348864078522,0.862,434.092,
100,309,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,2,0.01,True,0.9894503218051782,0.48,19.951,8.197046249242339,5.108552986979484,0.855,413.791,
101,281,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,2,0.01,True,0.9577873259169032,0.466,18.083,7.237832117632122,5.022639021277428,0.851,405.315,
102,253,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,2,0.01,True,0.9277542304399714,0.453,16.495,6.3685259529088105,4.941387134492397,0.848,397.284,
103,225,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,2,0.01,True,0.8719687386072703,0.428,13.884,4.909233561416092,4.797863937914372,0.841,382.952,
104,197,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,2,0.01,True,0.8174546201153293,0.403,11.698,3.847905126605665,4.65667192965746,0.835,368.953,
105,367,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,2,0.02,True,1.89876659555672,0.572,52.758,19.49890445405662,10.013976405858994,0.869,452.735,
106,339,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,2,0.02,True,1.219252420724759,0.491,22.062,17.753009870416093,8.015975929498673,0.828,353.244,
107,311,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,2,0.02,True,1.0166343333807426,0.45,13.882,15.422074778796674,7.261397958397866,0.808,315.849,
108,283,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,2,0.02,True,0.9722758051831246,0.436,12.352,13.527682959111072,7.010981887578964,0.8,303.284,
109,255,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,2,0.02,True,0.9394048546446424,0.425,11.36,11.808613905257388,6.889103908538819,0.797,297.245,
110,227,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,2,0.02,True,0.8825256941390556,0.404,9.82,8.93864721253666,6.6326940339803695,0.79,284.487,
111,199,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,2,0.02,True,0.8210149740591357,0.379,8.353,6.868024611199447,6.370956069231034,0.782,271.508,
112,369,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,2,0.05,True,3.391200051994076,0.568,51.907,47.248895946001845,21.15382507145405,0.85,405.066,
113,341,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,2,0.05,True,1.7138689538985314,0.48,19.942,42.89301332608347,14.385599380731584,0.781,269.753,
114,313,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,2,0.05,True,1.162634260339702,0.425,10.117,37.08733580481675,11.110544764995575,0.74,204.611,
115,285,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,2,0.05,True,1.0073730857717706,0.399,7.593,32.39710540756848,10.13651965186,0.724,185.139,
116,257,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,2,0.05,True,0.9640512182257468,0.389,6.943,28.128993815497207,9.875114692747594,0.72,179.963,
117,229,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,2,0.05,True,0.8987315903086734,0.371,6.096,21.010099373684653,9.30568472966552,0.709,168.742,
118,201,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,2,0.05,True,0.8379606129125667,0.351,5.39,15.915201221894536,8.752905048429966,0.7,157.778,
119,371,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,2,0.1,True,5.974687230690652,0.569,52.512,93.49890301327098,39.57372001111508,0.843,387.229,
120,343,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,2,0.1,True,2.5961697551828613,0.477,19.595,84.79303673851844,24.11586034297943,0.758,233.119,
121,315,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,2,0.1,True,1.4669369474309628,0.415,8.99,73.18727207407439,16.03395048826933,0.694,152.426,
122,287,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,2,0.1,True,1.129578246437329,0.383,6.037,63.84728930185592,13.03695036917925,0.666,122.577,
123,259,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,2,0.1,True,0.9904781026347848,0.364,4.888,55.3291488100817,11.961360025405884,0.654,111.839,
124,231,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,2,0.1,True,0.9161199202938316,0.348,4.326,41.11666569631505,11.115539849549531,0.645,103.539,
125,203,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,2,0.1,True,0.8508861333358402,0.33,3.889,31.00807832877269,10.499489841610194,0.638,97.428,
126,373,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,2,0.2,True,11.062416061293066,0.568,52.478,185.998902846162,76.19039760231972,0.839,377.542,
127,345,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,2,0.2,True,4.29403727337416,0.474,19.043,168.59305883092486,42.27102101147175,0.742,208.047,
128,317,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,2,0.2,True,2.1223197119445865,0.41,8.548,145.38730092208235,25.22142119407654,0.667,123.084,
129,289,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,2,0.2,True,1.398460662204713,0.371,5.242,126.74720931891204,17.48915981501341,0.621,84.394,
130,261,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,2,0.2,True,1.1285650474275222,0.35,3.985,109.72930595413224,15.351299352943895,0.606,73.73,
131,233,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,2,0.2,True,0.939049405203852,0.327,3.198,81.34049528536988,13.220100492238998,0.589,63.279,
132,205,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,2,0.2,True,0.8687544969363314,0.313,2.92,61.17716094233338,12.380939684808254,0.581,58.994,
133,375,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,2,0.5,True,26.38484343320064,0.568,52.48,463.49888614672005,185.78070384263992,0.836,371.0,
134,347,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,2,0.5,True,9.469111719806715,0.472,18.863,419.9930659930437,96.91965314000844,0.73,193.201,
135,319,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,2,0.5,True,3.995661920789,0.405,8.154,361.9872794281465,49.41719916835427,0.639,98.43,
136,291,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,2,0.5,True,2.381390332921351,0.366,4.927,315.44711382385003,33.68295077607036,0.594,67.041,
137,263,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,2,0.5,True,1.4990085771825357,0.337,3.38,272.9290731997716,21.644999826326966,0.547,43.072,
138,235,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,2,0.5,True,0.9656286742423492,0.307,2.363,201.966848610392,14.002649783156812,0.508,28.027,
139,207,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,2,0.5,True,0.8875883356498633,0.295,2.199,151.77779191357484,12.48750018607825,0.497,24.896,
140,377,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,2,1.0,True,51.88456105778616,0.568,52.479,925.9988992470572,367.998292028904,0.835,368.84,
141,349,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,2,1.0,True,17.969759675017755,0.472,18.819,838.9930426677133,186.0803940296173,0.725,187.0,
142,321,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,2,1.0,True,7.372592473461524,0.403,8.075,722.9873532654581,90.24300176650286,0.63,91.0,
143,293,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,2,1.0,True,3.897131408341121,0.364,4.785,629.9472078187198,56.74320036917925,0.578,57.137,
144,265,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,2,1.0,True,2.474017981384245,0.336,3.369,544.9289937282529,35.764198791235685,0.531,36.294,
145,237,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,2,1.0,True,0.9795276006585228,0.296,1.95,402.9668384603876,13.85280003771186,0.45,14.624,
146,209,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,2,1.0,True,0.8935828790297982,0.287,1.875,302.77776860026,11.98800010420382,0.44,12.891,
147,379,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,4,0.01,True,1.3877694084729593,0.577,54.32,10.228888001182394,5.894596131443977,0.883,493.912,
148,351,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,4,0.01,True,1.0518176827612769,0.506,25.951,9.352283209799486,5.24920486688614,0.86,429.762,
149,323,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,4,0.01,True,0.98266936880298,0.484,20.771,8.177080177340338,5.091678874492645,0.855,414.181,
150,295,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,4,0.01,True,0.9527600356061144,0.471,18.916,7.217853265131621,5.007266264557839,0.851,405.709,
151,267,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,4,0.01,True,0.92220941165864,0.457,17.229,6.348809904652934,4.92085962086916,0.848,397.25,
152,239,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,4,0.01,True,0.8664214980085684,0.432,14.521,4.889061311003477,4.777624055147172,0.841,382.928,
153,211,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,4,0.01,True,0.8113409942537793,0.406,12.218,3.828005337493365,4.63339132398367,0.835,368.672,
154,381,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,4,0.02,True,1.8587270586344136,0.572,52.755,19.45890554116579,9.882263703346252,0.867,448.337,
155,353,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,4,0.02,True,1.178430410788171,0.491,22.022,17.713049688954666,7.855695495605469,0.825,347.259,
156,325,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,4,0.02,True,0.9926977651398382,0.454,14.412,15.382069014863944,7.111933087706566,0.804,310.282,
157,297,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,4,0.02,True,0.9632230152237068,0.443,13.322,13.487681630950297,6.971688721179962,0.8,303.316,
158,269,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,4,0.02,True,0.9296166425800568,0.432,12.231,11.768778472079012,6.840749251246453,0.796,296.945,
159,241,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,4,0.02,True,0.8731016933014697,0.41,10.598,8.898102285277211,6.586846446394921,0.79,284.244,
160,213,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,4,0.02,True,0.8198561671044177,0.387,9.23,6.828075510089114,6.361524494886399,0.784,273.131,
161,383,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,4,0.05,True,3.291192563221175,0.568,51.907,47.14890636762823,20.83896158188581,0.849,400.504,
162,355,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,4,0.05,True,1.612441888887295,0.48,19.921,42.79306145909555,13.83669856786728,0.776,260.806,
163,327,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,4,0.05,True,1.062562176478198,0.425,10.115,36.9872745856024,10.495086789876224,0.731,194.29,
164,299,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,4,0.05,True,0.9769113227128344,0.409,8.554,32.29729374273296,9.973323538154364,0.723,183.909,
165,271,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,4,0.05,True,0.9453195615551212,0.4,8.02,28.029118991817377,9.672561980038882,0.718,177.933,
166,243,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,4,0.05,True,0.8816127575560652,0.382,7.083,20.910069033298043,9.114241442829371,0.708,166.873,
167,215,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,4,0.05,True,0.8273226911438443,0.365,6.366,15.814829484849376,8.69882517233491,0.701,158.628,
168,385,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,4,0.1,True,5.77446596513898,0.569,52.51,93.29888824136508,38.87302989065648,0.841,382.229,
169,357,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,4,0.1,True,2.394426456112475,0.477,19.57,84.59302197220514,22.67842726409436,0.75,220.611,
170,329,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,4,0.1,True,1.2675006918159084,0.415,8.995,72.98728382466957,14.496380259096624,0.682,139.125,
171,301,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,4,0.1,True,0.9897432926289478,0.389,6.459,63.6472309470856,11.947383527457715,0.657,113.704,
172,273,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,4,0.1,True,0.9553852370521152,0.382,6.069,55.12902043371545,11.628343326598406,0.653,110.58,
173,245,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,4,0.1,True,0.8907359642869931,0.365,5.476,40.91657895468918,10.873946517705916,0.645,103.017,
174,217,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,4,0.1,True,0.8304824767544929,0.348,4.979,30.80832577339268,10.26577662229538,0.637,96.977,
175,387,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,4,0.2,True,10.66530043640262,0.568,52.488,185.598903888937,74.58889612555504,0.836,371.514,
176,359,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,4,0.2,True,3.896528601199311,0.474,19.052,168.1930304565005,39.87335381507874,0.734,198.062,
177,331,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,4,0.2,True,1.7208160303639928,0.41,8.542,144.98732268270638,21.16963364630937,0.647,104.717,
178,303,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,4,0.2,True,0.9997543792987132,0.371,5.255,126.34731879453808,14.104226230084896,0.599,69.526,
179,275,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,4,0.2,True,0.9642623759331852,0.365,4.882,109.32929032818708,13.539260399341584,0.594,66.704,
180,247,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,4,0.2,True,0.8981766068426811,0.352,4.472,80.93991027560482,12.748307047784328,0.588,62.777,
181,219,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,4,0.2,True,0.8370062204919224,0.337,4.144,60.77762834421711,11.910826984792948,0.581,58.621,
182,389,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,4,0.5,True,25.38514440574413,0.568,52.48,462.4988892725536,181.27121731638908,0.833,364.0,
183,361,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,4,0.5,True,8.469935175078431,0.472,18.866,418.9930341454249,88.55021511763334,0.719,179.0,
184,333,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,4,0.5,True,2.9956806434816565,0.405,8.154,360.9872724654167,39.76368418708444,0.616,81.089,
185,305,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,4,0.5,True,1.3825864038484696,0.366,4.93,314.4473417092002,19.408266505226493,0.541,40.594,
186,277,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,4,0.5,True,0.973706572770502,0.353,4.085,271.9291151746557,14.041083313524725,0.514,30.042,
187,249,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,4,0.5,True,0.9052495891851384,0.341,3.78,200.96680978549392,13.34318357054144,0.51,28.504,
188,221,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,4,0.5,True,0.8407279781219668,0.326,3.538,150.77746343631716,11.565199852921069,0.497,25.084,
189,391,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.01,4,1.0,True,49.88472124476395,0.568,52.479,923.9988947482988,356.89276146888733,0.831,359.005,
190,363,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.025,4,1.0,True,15.97067752643435,0.472,18.822,836.9930199655732,170.48700380325317,0.713,173.0,
191,335,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.05,4,1.0,True,5.36662759851801,0.403,8.07,720.9872930404846,74.14356637746096,0.61,77.0,
192,307,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.075,4,1.0,True,1.8983736582466035,0.364,4.787,627.9473342666364,27.749833239242435,0.515,30.31,
193,279,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.1,4,1.0,True,0.9766960113672712,0.347,3.778,542.9291442818703,13.825066704303026,0.461,16.562,
194,251,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.15,4,1.0,True,0.9074802903083308,0.337,3.557,400.9668926885604,12.595432983711362,0.453,15.22,
195,223,ImageNet-R,QTC,resnet50,RAPS,0.237,0.366,0.2,4,1.0,True,0.8398559874531141,0.324,3.388,300.7771572478057,11.698133579455316,0.448,14.386,
196,560,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,2,0.01,False,1.4447519588972215,0.651,54.281,9.759498583689307,5.730474135875702,0.918,475.392,
197,532,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,2,0.01,False,1.0981131442206085,0.567,23.943,8.56936837423113,5.082848584055901,0.898,410.738,
198,504,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,2,0.01,False,1.003483280159447,0.519,16.816,7.105991064439215,4.868478401005269,0.891,389.288,
199,476,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,2,0.01,False,0.9765215160229794,0.497,15.228,6.012679049734206,4.825879283845425,0.89,385.068,
200,448,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,2,0.01,False,0.9509564285481528,0.481,13.95,5.129216121384188,4.755600357055664,0.887,378.083,
201,420,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,2,0.01,False,0.8992951616511483,0.446,11.74,3.811106338615601,4.627803005576133,0.884,365.346,
202,392,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,2,0.01,False,0.8453730088005358,0.412,9.811,2.93292935709318,4.469381044507027,0.878,349.639,
203,562,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,2,0.02,False,1.9365063306911936,0.645,52.676,18.519498699519595,9.61995615720749,0.905,433.044,
204,534,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,2,0.02,False,1.2551960280039969,0.553,21.257,16.139604619007798,7.722427813410759,0.874,338.418,
205,506,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,2,0.02,False,1.0398136788634889,0.494,12.38,13.216261905288103,7.015320339202881,0.859,302.97,
206,478,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,2,0.02,False,0.9898269101517128,0.468,10.587,11.041997383268336,6.814299260973931,0.854,292.97,
207,450,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,2,0.02,False,0.9612553924070942,0.451,9.75,9.272095778098883,6.690624212622643,0.851,286.849,
208,422,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,2,0.02,False,0.9062678377660855,0.42,8.373,6.651750398049355,6.499418538808823,0.846,277.377,
209,394,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,2,0.02,False,0.8503525727460914,0.391,7.174,4.900657631183162,6.234793235063553,0.84,264.138,
210,564,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,2,0.05,False,3.438748181506825,0.642,52.035,44.79949785410985,20.206149382889272,0.89,386.05,
211,536,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,2,0.05,False,1.7678312890364731,0.545,19.904,38.84960658620603,13.980189952254296,0.838,261.413,
212,508,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,2,0.05,False,1.2017773826891742,0.476,9.697,31.56000842814912,11.248541139811278,0.806,207.009,
213,480,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,2,0.05,False,1.0430881089632902,0.436,7.0,26.133447733350057,10.192395228892565,0.79,185.883,
214,452,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,2,0.05,False,0.9835799352756492,0.415,6.128,21.697425957474948,9.744809304177762,0.784,176.981,
215,424,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,2,0.05,False,0.9238083822188125,0.39,5.387,15.176526326350109,9.349245648086072,0.779,169.193,
216,396,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,2,0.05,False,0.8646981455704316,0.364,4.755,10.811474847033487,9.031223776191473,0.774,162.77,
217,566,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,2,0.1,False,5.999995807608745,0.642,52.557,88.59949672753716,37.73659772872925,0.885,369.024,
218,538,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,2,0.1,False,2.6160496825423576,0.541,19.299,76.69960691145991,23.594452710449698,0.819,227.654,
219,510,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,2,0.1,False,1.5079121103117046,0.468,8.836,62.13748288419578,16.425225412845613,0.769,156.191,
220,482,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,2,0.1,False,1.1799190441391152,0.424,5.818,51.28755933582509,13.502175767719748,0.743,127.185,
221,454,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,2,0.1,False,1.0150161614383102,0.39,4.503,42.398921498253536,12.44799261018634,0.734,116.44,
222,426,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,2,0.1,False,0.9376389493171,0.364,3.903,29.37982280438094,11.729499826580287,0.726,109.36,
223,398,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,2,0.1,False,0.8778164960900795,0.343,3.53,20.676538478506338,11.189648117870092,0.72,103.88,
224,568,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,2,0.2,False,11.139528065654478,0.642,52.571,176.1994966993791,72.9879164814949,0.882,361.312,
225,540,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,2,0.2,False,4.352771578373369,0.539,18.996,152.39960646115068,41.95136537253857,0.805,206.195,
226,512,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,2,0.2,False,2.177608960857582,0.465,8.479,123.29248188535922,25.88146010041237,0.742,126.11,
227,484,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,2,0.2,False,1.4640464316357835,0.414,5.189,101.58754328073428,19.623109656572343,0.709,95.076,
228,456,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,2,0.2,False,1.1677671682642785,0.379,3.818,83.7989198109132,16.894406090676785,0.691,81.265,
229,428,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,2,0.2,False,0.954750121790322,0.343,2.953,57.77985172264909,14.66040271818638,0.673,70.213,
230,400,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,2,0.2,False,0.8905786741595053,0.325,2.703,40.37941541753192,13.969392947852612,0.668,66.652,
231,570,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,2,0.5,False,26.44006495728383,0.641,52.501,438.99949376338606,177.30684918165207,0.879,354.0,
232,542,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,2,0.5,False,9.486380284709616,0.538,18.803,379.4996058055284,95.04329960793255,0.793,190.0,
233,514,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,2,0.5,False,3.9997676375717934,0.459,8.087,306.75748740666296,52.05149407312274,0.72,104.005,
234,486,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,2,0.5,False,2.432431232084024,0.41,4.876,252.48756452779665,36.97491692751646,0.679,73.602,
235,458,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,2,0.5,False,1.5642022758786485,0.371,3.357,207.99892247274923,28.013382805511355,0.648,56.007,
236,430,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,2,0.5,False,0.9771012238957324,0.324,2.252,142.97983023355383,18.54144348576665,0.605,37.014,
237,402,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,2,0.5,False,0.9048962452654148,0.309,2.091,99.47940718999722,17.638418762013316,0.599,35.047,
238,572,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,2,1.0,False,51.93986555329018,0.641,52.495,876.9994969075108,350.2948668301105,0.878,351.0,
239,544,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,2,1.0,False,17.986749959533263,0.538,18.779,757.999605592817,184.4328869730234,0.79,185.0,
240,516,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,2,1.0,False,7.452318172600253,0.459,8.085,612.5325182728837,99.98048405349256,0.716,100.588,
241,488,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,2,1.0,False,3.943618521323461,0.409,4.761,503.98754863402286,63.40800227969885,0.663,64.0,
242,460,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,2,1.0,False,2.566537858789439,0.371,3.359,414.9989181084079,47.48729603737593,0.631,48.007,
243,432,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,2,1.0,False,0.9840401081561382,0.316,1.936,284.9798458565271,21.751105366274714,0.553,22.245,
244,404,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,2,1.0,False,0.9061791161648356,0.303,1.847,197.979457906564,20.55361739359796,0.547,21.048,
245,574,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,4,0.01,False,1.424757276614357,0.651,54.282,9.73949577851066,5.686283635497094,0.917,472.713,
246,546,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,4,0.01,False,1.078175696655175,0.567,23.948,8.54936651526824,5.033293589949608,0.897,407.783,
247,518,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,4,0.01,False,0.9936906145378948,0.524,17.414,7.085995349134099,4.842862623631954,0.891,388.849,
248,490,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,4,0.01,False,0.970609979521592,0.505,15.978,5.992668124772269,4.808772995769978,0.89,385.344,
249,462,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,4,0.01,False,0.9445251807973046,0.486,14.597,5.109216451451396,4.737851237952709,0.887,378.282,
250,434,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,4,0.01,False,0.8937445925646723,0.452,12.314,3.791061154135999,4.601101407408715,0.883,364.883,
251,406,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,4,0.01,False,0.8426268454735997,0.419,10.386,2.912884968628128,4.458278256952763,0.879,350.488,
252,576,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,4,0.02,False,1.8955167565094857,0.645,52.628,18.479496903292684,9.489808385372164,0.904,428.358,
253,548,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,4,0.02,False,1.216429492706896,0.554,21.311,16.099606682639177,7.578054448366165,0.872,333.019,
254,520,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,4,0.02,False,0.9999466697042116,0.494,12.381,13.176253934153811,6.846110055446625,0.856,296.66,
255,492,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,4,0.02,False,0.9773816524035932,0.477,11.4,11.002004528915316,6.743449555635452,0.853,291.612,
256,464,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,4,0.02,False,0.9512862239394602,0.461,10.567,9.232108871714304,6.6517602527141575,0.851,286.893,
257,436,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,4,0.02,False,0.8984140825923802,0.432,9.119,6.611870090149026,6.460545756816864,0.846,277.606,
258,408,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,4,0.02,False,0.8469162257422915,0.402,7.91,4.860610477711182,6.218001011013985,0.84,265.307,
259,578,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,4,0.05,False,3.337703085449484,0.642,52.015,44.69949525616165,19.86692286729813,0.888,381.087,
260,550,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,4,0.05,False,1.667352622092355,0.545,19.898,38.74960752712129,13.488858380913737,0.834,253.584,
261,522,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,4,0.05,False,1.1032207742776232,0.476,9.717,31.45999626946472,10.62945527881384,0.799,196.597,
262,494,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,4,0.05,False,0.9901318207227648,0.447,7.624,26.033443573327467,9.79974811449647,0.786,180.208,
263,466,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,4,0.05,False,0.9623388861432788,0.432,7.112,21.59743265904477,9.58717894628644,0.783,175.813,
264,438,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,4,0.05,False,0.9073783299864774,0.406,6.309,15.076555973621977,9.282528710365296,0.779,169.758,
265,410,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,4,0.05,False,0.8519189664431479,0.382,5.606,10.711426358411051,8.9416339173913,0.774,162.961,
266,580,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,4,0.1,False,5.799995800932582,0.642,52.557,88.39949672203215,37.09093241989613,0.883,364.384,
267,552,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,4,0.1,False,2.415593879874242,0.541,19.296,76.49960597406196,22.559796963632103,0.814,219.239,
268,524,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,4,0.1,False,1.309282595234713,0.468,8.845,61.9375242976801,14.723132887482643,0.756,141.224,
269,496,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,4,0.1,False,0.997295595225998,0.427,5.934,51.08754556185803,12.323154597729443,0.734,117.297,
270,468,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,4,0.1,False,0.9705224719900792,0.414,5.533,42.19891872516542,12.009687796980144,0.731,114.249,
271,440,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,4,0.1,False,0.9134268936631617,0.39,4.987,29.17983625754998,11.557120725512505,0.726,109.535,
272,412,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,4,0.1,False,0.857073505490254,0.366,4.516,20.47657525023284,11.00855419561267,0.72,104.281,
273,582,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,4,0.2,False,10.739560903103904,0.642,52.571,175.79949469441542,71.72114815115928,0.88,357.013,
274,554,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,4,0.2,False,3.9530854759507865,0.539,18.998,151.99960521808035,39.17156446576119,0.797,194.361,
275,526,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,4,0.2,False,1.778438743516461,0.465,8.484,122.89255940327632,22.78510108739138,0.729,112.639,
276,498,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,4,0.2,False,1.0627012921116787,0.414,5.185,101.18759095848247,15.95153017938137,0.687,78.508,
277,470,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,4,0.2,False,0.9776429690771314,0.399,4.58,83.39892096292623,14.795622001588344,0.678,72.858,
278,442,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,4,0.2,False,0.9171742747347814,0.377,4.153,57.37982870858277,14.184361962974071,0.673,69.745,
279,414,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,4,0.2,False,0.8622481083722144,0.357,3.843,39.979471347589325,13.647550605237484,0.669,67.196,
280,584,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,4,0.5,False,25.439536945648047,0.641,52.499,437.9994971576325,173.14130310714245,0.877,348.0,
281,556,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,4,0.5,False,8.486860106226619,0.538,18.806,378.4996069878848,89.15184965729713,0.786,180.0,
282,528,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,4,0.5,False,2.9996875087589285,0.459,8.083,305.7575411686295,42.9645117148757,0.7,87.509,
283,500,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,4,0.5,False,1.4312411563905283,0.41,4.874,251.4875676582398,25.890378564596176,0.643,53.342,
284,472,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,4,0.5,False,0.9827869216912408,0.387,3.924,206.9989204663453,18.52391543239355,0.61,39.01,
285,444,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,4,0.5,False,0.9235232969057507,0.368,3.594,141.9798309270265,17.80881841108203,0.606,37.235,
286,416,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,4,0.5,False,0.8642509832085571,0.348,3.344,98.4794685694587,17.18188518099487,0.602,36.072,
287,586,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,4,1.0,False,49.93948986330728,0.641,52.494,874.9994947403877,342.20753929018974,0.876,345.0,
288,558,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,4,1.0,False,15.986865065194378,0.538,18.779,755.9996050308915,170.81968446075916,0.781,173.014,
289,530,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,4,1.0,False,5.460135013255268,0.459,8.091,610.5324652855553,81.48171310126781,0.695,84.005,
290,502,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,4,1.0,False,1.9429991589989373,0.409,4.76,501.9875549779245,37.00864695757628,0.613,40.0,
291,474,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,4,1.0,False,0.9846139626053332,0.384,3.717,412.9989229694175,21.70755960978568,0.561,24.167,
292,446,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,4,1.0,False,0.924349644386272,0.365,3.437,282.9798300468612,20.92389260791242,0.559,23.563,
293,418,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,4,1.0,False,0.8635391585398139,0.347,3.243,195.97947462508503,19.474110325798392,0.552,22.018,
294,561,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,2,0.01,True,1.4079037305925763,0.654,55.05,9.749165179479316,5.947788523435593,0.924,497.397,
295,533,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,2,0.01,True,1.0710259679740246,0.577,26.48,8.537477959478094,5.311352675557137,0.906,434.302,
296,505,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,2,0.01,True,0.989609467523376,0.541,20.533,7.0512856119964855,5.135263105630875,0.901,416.726,
297,477,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,2,0.01,True,0.9574295032608932,0.519,18.665,5.92209227337204,5.045942568182945,0.898,407.855,
298,449,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,2,0.01,True,0.9291140714145882,0.503,17.183,5.01812699658894,4.976056043207645,0.895,400.924,
299,421,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,2,0.01,True,0.8720757491982121,0.471,14.538,3.650014928118241,4.830198085606098,0.89,386.612,
300,393,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,2,0.01,True,0.8152127600908214,0.438,12.257,2.714918324026701,4.6778619253635405,0.886,371.371,
301,563,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,2,0.02,True,1.8989207513649675,0.647,53.171,18.509129577838088,10.066364132165909,0.912,455.556,
302,535,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,2,0.02,True,1.2181394031054276,0.56,22.33,16.115935916286915,8.124076972603799,0.881,358.895,
303,507,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,2,0.02,True,1.016806660729216,0.506,14.173,13.161120302880926,7.403228289484978,0.867,323.072,
304,479,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,2,0.02,True,0.9730634723995684,0.485,12.678,10.942304778333542,7.1927842086553575,0.863,312.503,
305,451,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,2,0.02,True,0.940666256122177,0.47,11.713,9.163656445624346,7.06950156211853,0.86,306.407,
306,423,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,2,0.02,True,0.8788427571328351,0.441,10.06,6.481806564754832,6.803698457479477,0.854,293.291,
307,395,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,2,0.02,True,0.822320457898569,0.412,8.724,4.690975647397324,6.54299955368042,0.848,280.366,
308,565,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,2,0.05,True,3.391233316602107,0.642,52.074,44.78917559638325,21.38302435129881,0.898,409.423,
309,537,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,2,0.05,True,1.7143689229173122,0.546,20.1,38.83027607165925,14.725184744596485,0.846,276.641,
310,509,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,2,0.05,True,1.161589491384754,0.481,10.209,31.48914889659312,11.51748524531722,0.809,212.791,
311,481,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,2,0.05,True,1.0067667713021768,0.444,7.689,26.025464034105266,10.668445915728809,0.798,195.89,
312,453,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,2,0.05,True,0.9649490707711672,0.429,7.068,21.59354478273672,10.45545032992959,0.795,191.744,
313,425,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,2,0.05,True,0.8993967871183063,0.404,6.228,14.994426248275053,9.961731141060593,0.788,181.884,
314,397,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,2,0.05,True,0.8370495385118408,0.379,5.509,10.591150910386988,9.407156921178103,0.78,170.892,
315,567,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,2,0.1,True,5.974935722311435,0.642,52.598,88.58919148112733,40.19635570049286,0.893,393.709,
316,539,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,2,0.1,True,2.5937895035686385,0.543,19.632,76.68036744341605,25.01966175734997,0.827,242.176,
317,511,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,2,0.1,True,1.467742466864748,0.471,9.045,62.08393846090174,17.298803253471853,0.776,165.15,
318,483,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,2,0.1,True,1.1297535511756216,0.427,6.082,51.170944138659294,14.244226057827474,0.75,134.657,
319,455,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,2,0.1,True,0.9904604636375726,0.399,4.935,42.29969449407714,13.11151862293482,0.74,123.5,
320,427,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,2,0.1,True,0.9158444802260244,0.376,4.379,29.188979743785747,12.334132817387582,0.733,115.683,
321,399,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,2,0.1,True,0.8529824236904392,0.355,3.96,20.45172138616955,11.815875861793756,0.727,110.593,
322,569,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,2,0.2,True,11.064171368365043,0.642,52.54,176.18916140005717,77.30280017852783,0.889,383.016,
323,541,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,2,0.2,True,4.294217490431531,0.539,19.079,152.38034430508293,44.21677726507187,0.812,218.019,
324,513,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,2,0.2,True,2.119150445578482,0.466,8.556,123.23654858073958,27.6129107773304,0.75,135.088,
325,485,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,2,0.2,True,1.398996336719767,0.416,5.272,101.47170787009688,20.0235813125968,0.712,97.198,
326,457,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,2,0.2,True,1.12608872946319,0.383,3.993,83.74500226581486,17.695349402725697,0.697,85.467,
327,429,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,2,0.2,True,0.9370250225347724,0.352,3.216,57.58741532253413,15.469197043776513,0.68,74.426,
328,401,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,2,0.2,True,0.8711313668976748,0.334,2.952,40.1633828922763,14.64862322062254,0.673,70.382,
329,571,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,2,0.5,True,26.384418898719645,0.641,52.501,438.989197684729,189.1148688197136,0.887,378.0,
330,543,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,2,0.5,True,9.470133234505733,0.538,18.857,379.4803739657709,103.2195928171277,0.805,206.007,
331,515,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,2,0.5,True,3.9959534130084,0.461,8.171,306.70172180015066,56.41938327625394,0.729,112.429,
332,487,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,2,0.5,True,2.381868741989146,0.411,4.933,252.3716862499273,39.36007910594344,0.687,78.342,
333,459,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,2,0.5,True,1.4986460461746267,0.372,3.383,207.945080134355,27.63057890720665,0.646,55.051,
334,431,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,2,0.5,True,0.9661040854014894,0.327,2.37,142.7872709423929,19.395390070974827,0.609,38.575,
335,403,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,2,0.5,True,0.8878539417935527,0.313,2.212,99.28389527181142,17.79546694457531,0.601,35.393,
336,573,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,2,1.0,True,51.88439263749897,0.641,52.495,876.9891900711275,374.9906363189221,0.886,375.561,
337,545,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,2,1.0,True,17.970357264853927,0.538,18.791,757.9803168122119,198.97942766547203,0.801,199.604,
338,517,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,2,1.0,True,7.358593754461146,0.459,8.083,612.4765491641809,102.98402519524096,0.72,103.732,
339,489,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,2,1.0,True,3.899171151248155,0.409,4.77,503.871647947116,68.02128403633833,0.671,69.0,
340,461,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,2,1.0,True,2.4761232954984327,0.371,3.382,414.9450578012108,47.17319967225194,0.631,48.0,
341,433,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,2,1.0,True,0.9786164094906316,0.317,1.947,284.787564002835,21.94741419889033,0.556,22.726,
342,405,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,2,1.0,True,0.8949380689954586,0.305,1.874,197.78344519104783,19.984318429604173,0.547,20.832,
343,575,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,4,0.01,True,1.3882324643867727,0.654,55.082,9.729230838455546,5.910020105838776,0.923,495.79,
344,547,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,4,0.01,True,1.0509194062568947,0.577,26.473,8.517582432713391,5.258401608467103,0.905,430.909,
345,519,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,4,0.01,True,0.98216867367735,0.546,21.301,7.031255176631963,5.114794928431511,0.901,416.69,
346,491,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,4,0.01,True,0.9529086591923732,0.527,19.515,5.902100043722474,5.0329013794660575,0.898,408.607,
347,463,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,4,0.01,True,0.9229219524238288,0.508,17.88,4.998115953921497,4.9514003381133085,0.895,400.568,
348,435,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,4,0.01,True,0.865982187339793,0.475,15.143,3.6298796241527658,4.807597552835942,0.89,386.201,
349,407,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,4,0.01,True,0.8098377540428515,0.443,12.816,2.694838993509792,4.653802908360959,0.886,371.014,
350,577,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,4,0.02,True,1.859028439516524,0.647,53.178,18.469130427925407,9.94394296169281,0.911,451.501,
351,549,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,4,0.02,True,1.1780087252594609,0.559,22.323,16.07597127643435,7.974589349627495,0.879,353.338,
352,521,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,4,0.02,True,0.9923826334592358,0.511,14.679,13.121130214848412,7.263020291328431,0.865,318.1,
353,493,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,4,0.02,True,0.9617120832722638,0.495,13.561,10.902110809181192,7.141159899830819,0.863,312.077,
354,465,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,4,0.02,True,0.9313478041442258,0.48,12.587,9.12361158038098,7.02596114397049,0.86,306.276,
355,437,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,4,0.02,True,0.8734828116781794,0.451,10.938,6.442030985430212,6.781849339008332,0.854,294.218,
356,409,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,4,0.02,True,0.8161326379706851,0.422,9.483,4.651000309537752,6.507174234986306,0.848,280.513,
357,579,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,4,0.05,True,3.29118730375093,0.642,52.073,44.68912327056421,21.040464174747463,0.896,404.595,
358,551,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,4,0.05,True,1.6141157733172713,0.546,20.096,38.73028795118491,14.202974133193491,0.842,268.392,
359,523,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,4,0.05,True,1.0604832368799084,0.481,10.193,31.38909664425408,10.94781951084733,0.803,203.434,
360,495,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,4,0.05,True,0.97610915658379,0.458,8.635,25.92539713446264,10.518762040883304,0.797,194.9,
361,467,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,4,0.05,True,0.9427323783467808,0.445,8.086,21.49335560714267,10.292478876560926,0.794,190.35,
362,439,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,4,0.05,True,0.8820193263663865,0.421,7.205,14.893999592960476,9.749789561331273,0.786,179.679,
363,411,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,4,0.05,True,0.8228745401889769,0.396,6.439,10.490828084536096,9.324650482088328,0.78,171.141,
364,581,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,4,0.1,True,5.774348775930662,0.642,52.592,88.38912798659379,39.42821571528912,0.891,388.043,
365,553,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,4,0.1,True,2.3945042215056827,0.543,19.643,76.48038955513903,23.5550533503294,0.82,229.414,
366,525,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,4,0.1,True,1.268077360548205,0.471,9.049,61.88384711144281,15.763450396060945,0.765,151.735,
367,497,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,4,0.1,True,0.9895691575916334,0.435,6.501,50.97104293055271,13.102902466058731,0.742,125.44,
368,469,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,4,0.1,True,0.956134109308632,0.424,6.12,42.09977439919905,12.758088539540768,0.738,121.831,
369,441,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,4,0.1,True,0.8919981881644202,0.401,5.525,28.989055466708123,12.115482860803604,0.733,115.564,
370,413,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,4,0.1,True,0.8310469580947576,0.379,5.032,20.25176836261513,11.596303889900446,0.727,110.328,
371,583,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,4,0.2,True,10.665209450497612,0.642,52.543,175.7891880094616,75.8628254890442,0.887,378.008,
372,555,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,4,0.2,True,3.8973398383800353,0.539,19.091,151.98033003604675,42.04762017130852,0.807,209.049,
373,527,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,4,0.2,True,1.7209096355953373,0.466,8.563,122.83667155411923,23.682398448884488,0.734,117.3,
374,499,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,4,0.2,True,0.999739753237956,0.416,5.274,101.07174179157106,16.347280956804752,0.691,80.708,
375,471,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,4,0.2,True,0.9645122938387598,0.404,4.897,83.34517015838436,15.790878388285638,0.686,77.995,
376,443,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,4,0.2,True,0.8988459281954808,0.386,4.483,57.18723154949965,15.030722473561765,0.68,74.311,
377,415,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,4,0.2,True,0.837022481177052,0.366,4.156,39.76347014668524,14.2039531737566,0.673,70.26,
378,585,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,4,0.5,True,25.384189711366112,0.641,52.501,437.989183859402,184.7983335107565,0.885,371.005,
379,557,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,4,0.5,True,8.46924227973861,0.538,18.854,378.48038799963183,95.06853050738572,0.795,192.0,
380,529,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,4,0.5,True,2.995280285039198,0.461,8.166,305.70154695831155,45.4232628941536,0.706,92.491,
381,501,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,4,0.5,True,1.3825498179173403,0.411,4.935,251.3717734075027,25.25364935770631,0.641,52.216,
382,473,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,4,0.5,True,0.9740816958614668,0.391,4.087,206.94519852475136,19.54268030636013,0.615,41.032,
383,445,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,4,0.5,True,0.9047343828839588,0.374,3.774,141.78697553156664,18.74921918474137,0.611,39.278,
384,417,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,4,0.5,True,0.8428421895145883,0.355,3.542,98.28392708115234,16.7116857226938,0.6,35.24,
385,587,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.01,4,1.0,True,49.884412990021865,0.641,52.495,874.9891788519303,364.5812160372734,0.884,367.0,
386,559,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.025,4,1.0,True,15.969909821720918,0.538,18.79,755.980310641153,183.51507726311684,0.79,186.0,
387,531,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.05,4,1.0,True,5.361215587544872,0.459,8.085,610.476455832092,85.63514783978462,0.7,88.017,
388,503,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.075,4,1.0,True,1.897705162184928,0.409,4.768,501.8717588758788,38.55638900771737,0.615,41.038,
389,475,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.1,4,1.0,True,0.9764526243992332,0.385,3.761,412.945070931976,21.903475431725383,0.564,24.637,
390,447,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.15,4,1.0,True,0.9051868097447148,0.368,3.524,282.78745523763,20.336143285036087,0.556,23.009,
391,419,ImageNet-Sketch,QTC,resnet50,RAPS,0.241,0.413,0.2,4,1.0,True,0.8414019873126138,0.352,3.37,195.78333818065016,19.61125214397908,0.553,22.193,
392,168,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,2,0.01,False,1.4447041278699404,0.967,47.816,2.678080149878373,2.3406570245325566,0.988,136.624,
393,140,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,2,0.01,False,1.0981117877919235,0.933,14.651,1.595083138879185,1.873125,0.983,90.058,
394,112,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,2,0.01,False,1.0030049972383333,0.896,6.755,1.193234896183211,1.723274994045496,0.979,75.241,
395,84,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,2,0.01,False,0.9765852364017488,0.866,5.599,1.0637337317485749,1.7072910211980343,0.979,73.444,
396,56,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,2,0.01,False,0.9490096619130166,0.838,4.913,1.0043218006148906,1.6673309402167795,0.978,69.505,
397,28,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,2,0.01,False,0.8980803869979607,0.788,4.004,0.9584322376204572,1.5834150083363057,0.974,61.469,
398,0,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,2,0.01,False,0.8447841962236163,0.739,3.319,0.9056383119456052,1.502495978325605,0.97,53.591,
399,170,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,2,0.02,False,1.9364550875755044,0.967,49.094,4.378110061502654,3.4045918732881546,0.986,122.346,
400,142,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,2,0.02,False,1.256599753770905,0.933,16.023,2.258128898542936,2.339658007621765,0.977,69.106,
401,114,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,2,0.02,False,1.0397733111635843,0.889,6.328,1.4641789529164393,1.986011975705624,0.968,51.828,
402,86,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,2,0.02,False,0.9895553564125588,0.856,4.462,1.197787710890442,1.9000980100035667,0.966,47.799,
403,58,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,2,0.02,False,0.9603696386045808,0.83,3.938,1.0727899127724625,1.8441539561748503,0.965,44.893,
404,30,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,2,0.02,False,0.9056838135677908,0.784,3.278,0.977717977518906,1.7662319768965244,0.962,40.988,
405,2,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,2,0.02,False,0.8521739001183717,0.734,2.8,0.9255231738371608,1.6623360045254232,0.959,36.019,
406,172,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,2,0.05,False,3.438360828601919,0.966,50.464,9.478096963433623,6.283709932118654,0.984,107.222,
407,144,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,2,0.05,False,1.7668845620473983,0.932,17.679,4.2395415684297495,3.426569947600365,0.966,50.367,
408,116,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,2,0.05,False,1.2041356359898872,0.887,7.025,2.316293851831896,2.4575399190187457,0.954,31.414,
409,88,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,2,0.05,False,1.043292250161993,0.847,3.874,1.6310162565657382,2.132865005359054,0.946,24.669,
410,60,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,2,0.05,False,0.9815129639206326,0.816,3.027,1.3049715172735832,2.0129850229248407,0.942,22.563,
411,32,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,2,0.05,False,0.922146075513222,0.767,2.558,1.0400972531852284,1.85814000684768,0.936,19.589,
412,4,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,2,0.05,False,0.8640215310204155,0.718,2.232,0.954839558046526,1.7682299735024571,0.932,17.688,
413,174,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,2,0.1,False,5.999995780745006,0.966,51.964,17.978078454312357,11.31867031082511,0.984,105.036,
414,146,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,2,0.1,False,2.613464250839109,0.932,18.266,7.539460662326774,5.294699937477708,0.963,44.431,
415,118,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,2,0.1,False,1.5075990917080395,0.885,7.463,3.735698805105578,3.046950034238398,0.941,22.305,
416,90,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,2,0.1,False,1.1789269410893142,0.843,4.003,2.3576752421381686,2.3876100378111005,0.926,15.594,
417,62,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,2,0.1,False,1.0130652753479583,0.807,2.826,1.743951182755091,2.1078899547457697,0.917,13.317,
418,34,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,2,0.1,False,0.9375551396468382,0.758,2.184,1.1940411031688336,1.9780199892818928,0.912,11.605,
419,6,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,2,0.1,False,0.8751622921080008,0.712,1.926,0.9870579923795384,1.828170057758689,0.906,10.432,
420,176,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,2,0.2,False,11.139795730088254,0.967,52.112,34.9781280718438,21.63834008574485,0.984,105.006,
421,148,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,2,0.2,False,4.352352072204823,0.932,18.258,14.189936174141655,8.911079748719931,0.96,41.097,
422,120,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,2,0.2,False,2.175447384246705,0.884,7.503,6.563743927727019,4.495500178635121,0.933,19.158,
423,92,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,2,0.2,False,1.462588527395803,0.843,4.341,3.8679782717174014,3.076919983327389,0.912,12.188,
424,64,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,2,0.2,False,1.168027253495493,0.804,2.739,2.5958827996858127,2.4775200711563232,0.896,9.229,
425,36,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,2,0.2,False,0.9568247940692768,0.75,1.925,1.5415438800942398,2.197799988090992,0.886,7.748,
426,8,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,2,0.2,False,0.8918346952780722,0.71,1.724,1.1189526162796712,2.117879937775433,0.883,7.335,
427,178,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,2,0.5,False,26.4396754840234,0.966,52.105,85.97809559463998,50.89904820173979,0.983,101.023,
428,150,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,2,0.5,False,9.48639182719973,0.931,18.333,33.989896192509704,19.18080091103912,0.958,38.006,
429,122,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,2,0.5,False,3.999758108034099,0.883,7.779,14.9732059984818,8.441549615934491,0.926,16.2,
430,94,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,2,0.5,False,2.4303803061774136,0.843,4.332,8.376993662454748,5.49449997022748,0.903,10.482,
431,66,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,2,0.5,False,1.564976034319978,0.803,3.082,5.211490059687422,3.846149979159236,0.878,7.166,
432,38,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,2,0.5,False,0.9768998159934804,0.743,1.754,2.603168772215549,2.2977000509854406,0.837,4.18,
433,10,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,2,0.5,False,0.9067469787501896,0.703,1.55,1.49130328151609,2.197799988090992,0.834,4.12,
434,180,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,2,1.0,False,51.93999267190248,0.966,52.106,170.9780841710337,99.20069709420204,0.983,100.0,
435,152,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,2,1.0,False,17.986440957579042,0.931,18.331,66.98995068769842,36.36360149458051,0.958,37.0,
436,124,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,2,1.0,False,7.453920372272454,0.883,8.01,28.97284270744726,15.68429940752685,0.924,16.03,
437,96,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,2,1.0,False,3.941277807595821,0.842,4.331,15.875937234253731,9.690300285816193,0.9,10.056,
438,68,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,2,1.0,False,2.559108249629753,0.803,3.078,9.70723616216512,6.393599838484079,0.874,7.007,
439,40,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,2,1.0,False,0.98356072205692,0.743,1.713,4.611984415878947,2.797199900262058,0.811,3.204,
440,12,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,2,1.0,False,0.9094431343765416,0.699,1.501,2.370120811108501,2.597400007070973,0.804,3.097,
441,182,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,4,0.01,False,1.4246888632654304,0.967,47.815,2.658075320717596,2.316030984073877,0.988,135.787,
442,154,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,4,0.01,False,1.0780992395541225,0.933,14.65,1.5750003176716874,1.8434530068933963,0.982,89.08,
443,126,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,4,0.01,False,0.9937454041804816,0.9,7.016,1.174544872332544,1.716833943426609,0.979,76.376,
444,98,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,4,0.01,False,0.9702805001968968,0.87,5.95,1.0435115242192492,1.699884953647852,0.979,74.771,
445,70,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,4,0.01,False,0.9445729729216072,0.843,5.23,0.9929697248578988,1.6580109876394271,0.978,70.53,
446,42,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,4,0.01,False,0.8952957858009726,0.797,4.254,0.9493191656659824,1.5772539576888085,0.975,62.617,
447,14,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,4,0.01,False,0.8412597992005124,0.741,3.496,0.900136694327054,1.4984909614920616,0.971,54.861,
448,184,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,4,0.02,False,1.8964910952761016,0.967,49.095,4.33811094257361,3.327985880672932,0.986,120.392,
449,156,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,4,0.02,False,1.2166454149419916,0.933,16.025,2.2180783647806783,2.2831300213932995,0.976,68.615,
450,128,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,4,0.02,False,0.9999609105670384,0.89,6.324,1.4248714870579693,1.9242100368440151,0.968,50.814,
451,100,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,4,0.02,False,0.9782867641062218,0.864,4.912,1.15775304821247,1.872366050630808,0.966,47.994,
452,72,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,4,0.02,False,0.952065900232363,0.838,4.34,1.0328035434299154,1.83448000356555,0.965,46.076,
453,44,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,4,0.02,False,0.8976679886077605,0.788,3.565,0.9648367424779264,1.7447499702870848,0.962,41.949,
454,16,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,4,0.02,False,0.8467623528445299,0.742,3.049,0.907685685663861,1.6550199370086194,0.96,37.25,
455,186,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,4,0.05,False,3.338307163420245,0.966,50.464,9.378066901660402,6.111609831824899,0.984,106.128,
456,158,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,4,0.05,False,1.6687663995685984,0.932,17.691,4.139807021349874,3.235265168175101,0.966,48.447,
457,130,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,4,0.05,False,1.1032160871629546,0.887,7.019,2.215917949617863,2.27814493700862,0.952,29.558,
458,102,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,4,0.05,False,0.9892911020636824,0.854,4.046,1.529199135756708,2.023910090327263,0.945,24.598,
459,74,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,4,0.05,False,0.9620088388872338,0.829,3.517,1.205597005854968,1.9840299723669887,0.945,23.698,
460,46,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,4,0.05,False,0.9064539525565182,0.78,2.948,0.9826319103833736,1.834480040706694,0.94,20.753,
461,18,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,4,0.05,False,0.8515940506142543,0.734,2.566,0.927854155384646,1.744750007428229,0.935,18.941,
462,188,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,4,0.1,False,5.799995755285419,0.966,51.966,17.777993955816225,11.026820210367442,0.984,104.044,
463,160,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,4,0.1,False,2.4156584631170315,0.932,18.27,7.339687381534113,4.945120142027736,0.962,43.181,
464,132,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,4,0.1,False,1.307399138137353,0.885,7.463,3.537268532822752,2.721810019016266,0.939,21.253,
465,104,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,4,0.1,False,0.997301642958132,0.847,3.843,2.1574835832717603,2.063790022581816,0.922,14.471,
466,76,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,4,0.1,False,0.971127079855692,0.824,3.168,1.5430139529451543,2.023910090327263,0.921,14.338,
467,48,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,4,0.1,False,0.913577210740081,0.775,2.652,0.9986929703247736,1.944150040112436,0.919,13.419,
468,20,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,4,0.1,False,0.8562152512118786,0.728,2.321,0.942494707670652,1.7746599566191434,0.912,11.586,
469,190,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,4,0.2,False,10.7398906477786,0.967,52.112,34.57798456085911,20.697719752788544,0.984,102.023,
470,162,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,4,0.2,False,3.952869614237314,0.932,18.26,13.789961735093932,8.075700023770333,0.959,39.069,
471,134,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,4,0.2,False,1.7752757772909686,0.884,7.502,6.16251456650287,3.808539844304324,0.93,18.084,
472,106,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,4,0.2,False,1.0604288526077872,0.843,4.34,3.4684820444290434,2.273160038329661,0.902,10.209,
473,78,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,4,0.2,False,0.9776300517176126,0.819,2.964,2.195399426787019,2.193399988114834,0.9,9.597,
474,50,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,4,0.2,False,0.918184338666681,0.77,2.453,1.1420185143793178,2.113639937900007,0.896,9.285,
475,22,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,4,0.2,False,0.8610180904148852,0.725,2.169,0.9573260812902324,2.113639937900007,0.896,9.285,
476,192,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,4,0.5,False,25.43950978011971,0.966,52.105,84.97813581621928,48.95270041003823,0.983,99.077,
477,164,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,4,0.5,False,8.486400980558548,0.931,18.333,32.990000298121785,17.248100413009524,0.957,36.016,
478,136,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,4,0.5,False,2.9997681149870767,0.883,7.782,13.973245618906455,6.281100008171052,0.919,14.074,
479,108,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,4,0.5,False,1.432956753225862,0.843,4.338,7.37704126256133,3.539350023027509,0.891,9.02,
480,80,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,4,0.5,False,0.98382258158696,0.815,2.869,4.2080899735869455,2.293100050883368,0.867,6.142,
481,52,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,4,0.5,False,0.923194934272484,0.766,2.33,1.6147912594997285,2.243249903433025,0.866,6.112,
482,24,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,4,0.5,False,0.8631383582865748,0.718,2.056,0.9658569636605424,2.193399988114834,0.865,6.09,
483,194,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,4,1.0,False,49.9396448491253,0.966,52.105,168.97800881300753,96.21050184220076,0.983,99.0,
484,166,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,4,1.0,False,15.9869214537011,0.931,18.334,64.98999081056267,32.10340117663145,0.956,35.0,
485,138,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,4,1.0,False,5.461226184155631,0.883,8.011,26.97323982400072,11.864300273358822,0.919,14.126,
486,110,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,4,1.0,False,1.941219389772485,0.842,4.332,13.881362430238038,4.586200101766735,0.875,7.041,
487,82,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,4,1.0,False,0.9841247662214349,0.814,2.835,7.708397176048032,2.7915999004617333,0.853,5.154,
488,54,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,4,1.0,False,0.92478872235597,0.769,2.313,2.616019620454374,2.5922000070568174,0.849,5.061,
489,26,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,4,1.0,False,0.865474220629033,0.72,2.053,0.9679071779629538,2.5922000070568174,0.849,5.061,
490,169,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,2,0.01,True,1.4080759739393616,0.967,45.484,2.613012654167887,2.3216760009527206,0.988,135.363,
491,141,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,2,0.01,True,1.0716201189176642,0.935,14.264,1.5281324550014572,1.876122050732374,0.983,91.15,
492,113,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,2,0.01,True,0.9894140273695704,0.902,7.825,1.1285642850553492,1.765232959985733,0.981,80.302,
493,85,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,2,0.01,True,0.9585697733873788,0.874,6.748,1.0052972657229693,1.7072910211980343,0.979,74.561,
494,57,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,2,0.01,True,0.9288010725399392,0.848,5.975,0.9656062583740296,1.656342051923275,0.978,69.608,
495,29,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,2,0.01,True,0.8684102045113667,0.797,4.788,0.8986696960545574,1.5824159914255145,0.976,62.579,
496,1,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,2,0.01,True,0.8132999798205148,0.75,3.98,0.833970997015167,1.4875110223889352,0.972,53.153,
497,171,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,2,0.02,True,1.8989488544062376,0.967,48.032,4.33075312371677,3.390605934262276,0.987,121.841,
498,143,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,2,0.02,True,1.218472665612369,0.934,15.29,2.174032083826541,2.317679933309555,0.977,68.578,
499,115,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,2,0.02,True,1.0160562857113402,0.891,6.406,1.37439993955896,1.9660319352149964,0.969,51.498,
500,87,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,2,0.02,True,0.971606364285542,0.862,5.156,1.1114031609390311,1.8781199356913567,0.966,46.981,
501,59,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,2,0.02,True,0.9399296314660444,0.836,4.611,1.0001730748484543,1.8461519899964327,0.966,45.62,
502,31,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,2,0.02,True,0.8812508971245697,0.793,3.842,0.9249091738685712,1.7382599499821665,0.962,40.164,
503,3,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,2,0.02,True,0.823879920356769,0.739,3.256,0.8540454108038205,1.6323659437894822,0.96,35.048,
504,173,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,2,0.05,True,3.3912056252283245,0.967,49.829,9.430776542809888,6.333660033345223,0.985,108.421,
505,145,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,2,0.05,True,1.7154125809899112,0.932,17.103,4.157925318000958,3.3966001845896248,0.967,49.956,
506,117,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,2,0.05,True,1.161205117974775,0.888,6.641,2.208294201480851,2.382614953257144,0.953,29.966,
507,89,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,2,0.05,True,1.0056878500072488,0.848,3.995,1.533100355794834,2.067930022627116,0.945,23.942,
508,61,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,2,0.05,True,0.9635883023981384,0.824,3.374,1.213647083133941,2.002995039895177,0.944,22.858,
509,33,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,2,0.05,True,0.8969302861890425,0.772,2.847,0.9773839694966058,1.8631350914016367,0.939,20.0,
510,5,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,2,0.05,True,0.8367087952499556,0.728,2.483,0.8970659553679743,1.7482500074431302,0.933,17.599,
511,175,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,2,0.1,True,5.976790761204078,0.967,51.421,17.930835916651098,11.418569768965243,0.984,106.098,
512,147,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,2,0.1,True,2.59554566910074,0.932,17.955,7.448862715990336,5.334659869596362,0.963,45.287,
513,119,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,2,0.1,True,1.467185141196438,0.886,7.01,3.619792358308623,3.1468500506132844,0.944,23.492,
514,91,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,2,0.1,True,1.1306365148178263,0.843,4.041,2.248370859700296,2.377620054781437,0.926,15.778,
515,63,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,2,0.1,True,0.9894421326626932,0.811,2.812,1.6296835915043693,2.1578400559723376,0.92,13.708,
516,35,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,2,0.1,True,0.9165137590441276,0.763,2.359,1.0994215414239832,1.9880099723115563,0.914,11.976,
517,7,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,2,0.1,True,0.8519376365569151,0.718,2.097,0.9396562400658982,1.848150023818016,0.91,10.744,
518,177,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,2,0.2,True,11.065347156269612,0.967,52.094,34.93084554252063,21.49848069548607,0.984,104.064,
519,149,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,2,0.2,True,4.298690471123961,0.932,18.273,14.074776993952948,8.85114022269845,0.96,41.103,
520,121,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,2,0.2,True,2.119423060999776,0.884,7.486,6.468609183588201,4.63535994105041,0.935,20.172,
521,93,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,2,0.2,True,1.398346749199625,0.843,4.159,3.772537028473765,2.9370600348338485,0.91,11.445,
522,65,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,2,0.2,True,1.1255676129498164,0.804,2.778,2.522768171773378,2.4575399190187457,0.897,9.316,
523,37,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,2,0.2,True,0.9393030022461784,0.756,2.04,1.4240982382688254,2.177820022031665,0.887,7.699,
524,9,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,2,0.2,True,0.86879026320212,0.71,1.817,1.0108241591520737,2.057940039597452,0.883,7.363,
525,179,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,2,0.5,True,26.384456440483884,0.966,52.102,85.93093577983083,51.1987495534122,0.984,102.002,
526,151,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,2,0.5,True,9.469557319464052,0.932,18.35,33.95161145650118,19.780199892818928,0.959,39.055,
527,123,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,2,0.5,True,3.995703837506664,0.883,7.671,14.892649306266184,8.541450376622379,0.927,17.019,
528,95,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,2,0.5,True,2.379947502361228,0.843,4.343,8.234297117546896,5.49449997022748,0.903,10.605,
529,67,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,2,0.5,True,1.498127012814929,0.803,2.909,5.047700771550245,3.646350085968152,0.877,7.103,
530,39,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,2,0.5,True,0.965993202482632,0.746,1.814,2.478784069084363,2.197799988090992,0.836,4.173,
531,11,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,2,0.5,True,0.888718733554613,0.705,1.603,1.4310953203947914,2.147850072942674,0.835,4.146,
532,181,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,2,1.0,True,51.88434240933343,0.966,52.102,170.93062663304886,100.69920013099907,0.983,101.002,
533,153,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,2,1.0,True,17.97008616424879,0.932,18.346,66.9515138371226,37.26270182803273,0.958,38.0,
534,125,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,2,1.0,True,7.368740988585705,0.883,8.01,28.894111386705504,14.98499966505915,0.923,15.437,
535,97,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,2,1.0,True,3.897370480796325,0.842,4.336,15.731393994038791,9.290700034238398,0.898,10.002,
536,69,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,2,1.0,True,2.4740534371248963,0.803,3.086,9.54064875804359,6.293700008187443,0.874,7.005,
537,41,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,2,1.0,True,0.9777608296469812,0.741,1.739,4.452797682187317,2.497499944176525,0.804,3.096,
538,13,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,2,1.0,True,0.8949645173570607,0.704,1.541,2.246156417404059,2.2977000509854406,0.8,3.023,
539,183,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,4,0.01,True,1.387164690049466,0.967,45.413,2.592711035390969,2.290108990967274,0.988,134.315,
540,155,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,4,0.01,True,1.051474700032632,0.935,14.256,1.5084180772309874,1.8484379427134991,0.983,90.34,
541,127,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,4,0.01,True,0.9820135131172356,0.904,8.284,1.1083504872604717,1.7537229736149311,0.982,81.208,
542,99,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,4,0.01,True,0.9513566207213652,0.876,7.086,0.9930734637343446,1.699884953647852,0.98,75.924,
543,71,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,4,0.01,True,0.9229743139106033,0.852,6.291,0.9560170077576178,1.6440530484914782,0.978,70.458,
544,43,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,4,0.01,True,0.8661227224896483,0.804,5.078,0.8935440605316982,1.5792479914426805,0.976,64.02,
545,15,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,4,0.01,True,0.8127241411794938,0.753,4.221,0.8255915107260168,1.4875240729749204,0.973,55.093,
546,185,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,4,0.02,True,1.8590958738560428,0.967,48.052,4.29072296401224,3.3140279415249827,0.986,119.942,
547,157,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,4,0.02,True,1.1792322312874997,0.934,15.365,2.1340423481245177,2.255213994532824,0.977,67.481,
548,129,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,4,0.02,True,0.9927532675516444,0.896,6.653,1.3339403195173147,1.9022759626805783,0.968,50.44,
549,101,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,4,0.02,True,0.9625148589364618,0.87,5.679,1.0721291967221207,1.868377983123064,0.967,48.608,
550,73,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,4,0.02,True,0.9304372683600916,0.842,5.018,0.9813427074438764,1.8205220644176008,0.966,46.488,
551,45,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,4,0.02,True,0.8741961652724584,0.796,4.181,0.915468610761362,1.7228160446882248,0.963,41.644,
552,17,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,4,0.02,True,0.8157462056513496,0.744,3.515,0.8520546746582135,1.6151400047540665,0.961,36.11,
553,187,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,4,0.05,True,3.291256826403975,0.967,49.83,9.330787404886806,6.176414814591408,0.984,107.365,
554,159,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,4,0.05,True,1.6125505773190705,0.932,17.078,4.05796818419361,3.185415067151189,0.966,47.772,
555,131,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,4,0.05,True,1.0608165775006826,0.888,6.637,2.10867449670109,2.1585049545392394,0.95,27.801,
556,103,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,4,0.05,True,0.9769692084401836,0.859,4.429,1.432649920237539,2.0288949890062216,0.947,25.019,
557,75,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,4,0.05,True,0.9439578147647624,0.833,3.913,1.1135236181617378,1.9740599893033504,0.946,23.993,
558,47,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,4,0.05,True,0.8826116582134047,0.784,3.293,0.9419328249644628,1.824510057643056,0.941,21.072,
559,19,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,4,0.05,True,0.8258238537154974,0.739,2.877,0.8753926890319651,1.7248100413009524,0.936,19.126,
560,189,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,4,0.1,True,5.776312818168669,0.967,51.418,17.73078256263523,11.096609906107188,0.984,104.495,
561,161,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,4,0.1,True,2.394667783794249,0.932,17.932,7.249040685496879,4.885299872234464,0.962,42.539,
562,133,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,4,0.1,True,1.2669994113758354,0.886,7.008,3.418416888786672,2.7018700528889896,0.939,21.376,
563,105,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,4,0.1,True,0.98916476540832,0.85,3.952,2.044969045207316,2.153520055860281,0.926,15.644,
564,77,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,4,0.1,True,0.9550308327784056,0.826,3.414,1.433072337533572,2.063790022581816,0.924,14.716,
565,49,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,4,0.1,True,0.8921648727792526,0.777,2.892,0.9718540050852836,1.9142400909215207,0.92,13.536,
566,21,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,4,0.1,True,0.8314358939115514,0.735,2.545,0.8953140115329904,1.7846299396827818,0.914,11.939,
567,191,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,4,0.2,True,10.662750246316604,0.967,52.093,34.5309319366623,20.697719752788544,0.984,102.065,
568,163,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,4,0.2,True,3.8962012592023374,0.932,18.268,13.675467115559888,8.115579956024886,0.959,39.19,
569,135,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,4,0.2,True,1.7197930146762674,0.884,7.487,6.068981792576087,3.6889000475406646,0.929,17.264,
570,107,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,4,0.2,True,0.9996907367112096,0.844,4.15,3.3663288265247604,2.2931000044569374,0.904,10.36,
571,79,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,4,0.2,True,0.9646061926169202,0.82,3.124,2.1238814378381545,2.21333995424211,0.902,10.239,
572,51,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,4,0.2,True,0.8976452470733352,0.771,2.622,1.0202694887819956,2.0936999717727303,0.898,9.383,
573,23,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,4,0.2,True,0.8350076627136941,0.726,2.319,0.9144847251769196,2.0139399215579035,0.896,9.256,
574,193,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,4,0.5,True,25.3848109008386,0.966,52.103,84.93076017504347,49.30164888873696,0.983,100.013,
575,165,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,4,0.5,True,8.470397720892748,0.932,18.353,32.95140721066076,17.646899735555053,0.958,37.015,
576,137,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,4,0.5,True,2.995566252617229,0.883,7.668,13.893845368870034,6.430650218389928,0.92,14.276,
577,109,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,4,0.5,True,1.379710196379179,0.843,4.344,7.231703629722342,3.339949897490442,0.887,8.216,
578,81,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,4,0.5,True,0.974797522858218,0.817,2.987,4.050646146518505,2.293100050883368,0.869,6.204,
579,53,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,4,0.5,True,0.9036877631031524,0.768,2.449,1.4807800220045706,2.143550072796643,0.866,6.112,
580,25,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,4,0.5,True,0.8430264269995528,0.727,2.187,0.9342564954217926,1.994000094709918,0.863,5.686,
581,195,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.01,4,1.0,True,49.88494380020296,0.966,52.103,168.93071810011014,95.61229914426804,0.983,98.0,
582,167,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.025,4,1.0,True,15.969405937018408,0.932,18.343,64.95151960728671,33.89800184220076,0.958,36.147,
583,139,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.05,4,1.0,True,5.371393391499413,0.883,8.011,26.893354930463502,11.964000103995204,0.92,14.346,
584,111,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.075,4,1.0,True,1.900685415780084,0.843,4.341,13.730280233645066,4.386799976229668,0.875,7.017,
585,83,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.1,4,1.0,True,0.975879014217398,0.816,2.932,7.5369165611614175,2.492499944288284,0.849,5.062,
586,55,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.15,4,1.0,True,0.9063238396998256,0.768,2.418,2.451855989615639,2.293100050883368,0.847,5.009,
587,27,ImageNetV2,QTC,resnet50,RAPS,0.633,0.847,0.2,4,1.0,True,0.8412011459743015,0.729,2.158,0.934213048657281,2.293100050883368,0.847,5.009,


==> tables/toy_model_source.csv <==
xinv,xspr,y
-1.588459419655338101e+00,1.000000000000000000e+00,0
-1.162098190661741803e+00,-1.000000000000000000e+00,0
-1.844727946064286250e-01,-1.000000000000000000e+00,0
-1.869356559749808966e+00,1.000000000000000000e+00,0
-4.925559157098735596e-01,-1.000000000000000000e+00,0
-5.985007256816539112e-01,-1.000000000000000000e+00,0
-5.194891910903924881e-01,-1.000000000000000000e+00,0
-1.263031721637106752e-01,-1.000000000000000000e+00,0
-7.240147797733686996e-01,1.000000000000000000e+00,0
-1.352424899308735995e+00,-1.000000000000000000e+00,0
-8.915604072127472080e-01,-1.000000000000000000e+00,0
-1.387734319105939695e+00,-1.000000000000000000e+00,0
-1.593784006264590491e+00,-1.000000000000000000e+00,0
-9.433302361281938886e-01,-1.000000000000000000e+00,0
-1.942091455573200509e-01,-1.000000000000000000e+00,0
-2.254433352248945699e-01,-1.000000000000000000e+00,0
-9.795031784559569132e-01,-1.000000000000000000e+00,0
-2.840367242381369728e-01,-1.000000000000000000e+00,0
-1.475770497043629170e-01,-1.000000000000000000e+00,0
-8.380512176790559931e-01,-1.000000000000000000e+00,0
-1.661571995994494344e+00,-1.000000000000000000e+00,0
-6.717554264974772149e-01,1.000000000000000000e+00,0
-1.448237124681299282e+00,-1.000000000000000000e+00,0
-1.018046315907698229e+00,-1.000000000000000000e+00,0
-1.221105828336090049e+00,-1.000000000000000000e+00,0
-7.540131294758152247e-01,-1.000000000000000000e+00,0
-1.840450398027619450e+00,-1.000000000000000000e+00,0
-8.561247857565312813e-01,-1.000000000000000000e+00,0
-1.676027063324111666e+00,1.000000000000000000e+00,0
-1.743412543523171099e+00,-1.000000000000000000e+00,0
-1.731982400183260440e+00,-1.000000000000000000e+00,0
-2.573663037506790374e-01,-1.000000000000000000e+00,0
-1.071926410381935035e+00,-1.000000000000000000e+00,0
-1.000721526123097949e+00,-1.000000000000000000e+00,0
-1.655832866917463342e+00,1.000000000000000000e+00,0
-1.761451387930002443e+00,-1.000000000000000000e+00,0
-8.781991265436996930e-01,-1.000000000000000000e+00,0
-8.638561828541604370e-01,1.000000000000000000e+00,0
-7.684428662029141321e-01,-1.000000000000000000e+00,0
-1.825703195992678163e+00,-1.000000000000000000e+00,0
-8.469659695392113274e-01,-1.000000000000000000e+00,0
-1.690065074135507661e+00,-1.000000000000000000e+00,0
-8.269107601011151942e-01,1.000000000000000000e+00,0
-6.348491023722935278e-01,-1.000000000000000000e+00,0
-6.890139176987510883e-01,-1.000000000000000000e+00,0
-2.330248832755585919e-01,-1.000000000000000000e+00,0
-1.645115310676037446e+00,-1.000000000000000000e+00,0
-1.528180320754792376e+00,-1.000000000000000000e+00,0
-8.972450855554763294e-01,-1.000000000000000000e+00,0
-1.282458775970336529e-01,-1.000000000000000000e+00,0
-5.354577808289853191e-01,-1.000000000000000000e+00,0
-1.159550096996961432e+00,1.000000000000000000e+00,0
-3.294286064231006783e-01,-1.000000000000000000e+00,0
-2.544379455190097783e-01,-1.000000000000000000e+00,0
-7.165635821814704265e-01,-1.000000000000000000e+00,0
-1.981311535901378429e+00,-1.000000000000000000e+00,0
-1.852967138530848379e+00,-1.000000000000000000e+00,0
-1.381216546837105819e+00,-1.000000000000000000e+00,0
-1.456321043118044667e+00,-1.000000000000000000e+00,0
-9.059623907432912127e-01,-1.000000000000000000e+00,0
-3.468255308708176887e-01,-1.000000000000000000e+00,0
-1.464438236762425127e+00,-1.000000000000000000e+00,0
-4.817399402765900618e-01,-1.000000000000000000e+00,0
-1.654096890322781732e+00,1.000000000000000000e+00,0
-6.436734263974395187e-01,-1.000000000000000000e+00,0
-5.011063288321473408e-01,-1.000000000000000000e+00,0
-1.220035052209239801e+00,1.000000000000000000e+00,0
-1.066532877476515040e+00,-1.000000000000000000e+00,0
-5.824763649363422502e-01,-1.000000000000000000e+00,0
-3.687732322285446340e-01,-1.000000000000000000e+00,0
-1.132375061845626085e+00,-1.000000000000000000e+00,0
-1.384097527875991052e+00,-1.000000000000000000e+00,0
-2.620004479702824352e-01,-1.000000000000000000e+00,0
-1.027821199810868169e+00,-1.000000000000000000e+00,0
-1.586714476523855000e+00,-1.000000000000000000e+00,0
-1.518342159843180550e+00,-1.000000000000000000e+00,0
-9.850723142074544469e-01,-1.000000000000000000e+00,0
-1.362751200552783093e+00,-1.000000000000000000e+00,0
-1.163490701278373063e+00,-1.000000000000000000e+00,0
-1.534318976869909257e+00,-1.000000000000000000e+00,0
-1.805958281236508478e+00,-1.000000000000000000e+00,0
-2.112086935754302619e-01,-1.000000000000000000e+00,0
-9.521304305027780135e-01,1.000000000000000000e+00,0
-6.848126006782619957e-01,-1.000000000000000000e+00,0
-1.351800414493114832e+00,-1.000000000000000000e+00,0
-1.400759749715090319e-01,-1.000000000000000000e+00,0
-5.175951121323070225e-01,-1.000000000000000000e+00,0
-1.217230378022531312e+00,-1.000000000000000000e+00,0
-1.789221391743626155e+00,-1.000000000000000000e+00,0
-6.483343534197605340e-01,-1.000000000000000000e+00,0
-1.128575176314126072e-01,-1.000000000000000000e+00,0
-8.458927099501405422e-01,-1.000000000000000000e+00,0
-1.916321176290731065e+00,-1.000000000000000000e+00,0
-1.031899284740886991e+00,-1.000000000000000000e+00,0
-6.016426251519888524e-01,-1.000000000000000000e+00,0
-1.603097351399941362e+00,-1.000000000000000000e+00,0
-6.353670610581629852e-01,-1.000000000000000000e+00,0
-1.731004093651782760e+00,-1.000000000000000000e+00,0
-7.527739763892100644e-01,-1.000000000000000000e+00,0
-1.968653112967359453e+00,1.000000000000000000e+00,0
1.563443160456627012e+00,1.000000000000000000e+00,1
9.388924304690390299e-01,1.000000000000000000e+00,1
1.483122815726792165e+00,1.000000000000000000e+00,1
6.653604843644220779e-01,1.000000000000000000e+00,1
1.876588591773815429e+00,1.000000000000000000e+00,1
1.626084130916109594e+00,1.000000000000000000e+00,1
1.245258009078243244e+00,1.000000000000000000e+00,1
1.033442189366959862e+00,1.000000000000000000e+00,1
1.041691508328834725e+00,1.000000000000000000e+00,1
1.965938042568371680e+00,1.000000000000000000e+00,1
4.949825546922801411e-01,-1.000000000000000000e+00,1
1.228840235296621453e+00,-1.000000000000000000e+00,1
1.990251856771664274e+00,-1.000000000000000000e+00,1
1.897977359725421920e+00,1.000000000000000000e+00,1
3.300499020508308456e-01,1.000000000000000000e+00,1
1.230077173273630420e+00,1.000000000000000000e+00,1
1.108487557888647501e+00,1.000000000000000000e+00,1
1.699796335544518255e+00,1.000000000000000000e+00,1
1.186690851817145287e+00,1.000000000000000000e+00,1
1.322597309244397445e+00,1.000000000000000000e+00,1
7.196238697230840087e-01,1.000000000000000000e+00,1
1.923358739268644091e-01,-1.000000000000000000e+00,1
7.452582398747511494e-01,1.000000000000000000e+00,1
1.414069364787486682e+00,1.000000000000000000e+00,1
5.610052256864512810e-01,1.000000000000000000e+00,1
5.518438012434617734e-01,1.000000000000000000e+00,1
6.102236823811131305e-01,1.000000000000000000e+00,1
1.582445361573432629e+00,1.000000000000000000e+00,1
7.813575071430011176e-01,1.000000000000000000e+00,1
1.282386154187660887e+00,1.000000000000000000e+00,1
7.540378066559602077e-01,1.000000000000000000e+00,1
5.815463135540330786e-01,1.000000000000000000e+00,1
3.943602483251462676e-01,1.000000000000000000e+00,1
4.278936078313921865e-01,1.000000000000000000e+00,1
8.440110931576251252e-01,1.000000000000000000e+00,1
1.207123715458294999e+00,1.000000000000000000e+00,1
7.160643745571454444e-01,1.000000000000000000e+00,1
1.887695759944104879e+00,1.000000000000000000e+00,1
6.524254153093363984e-01,1.000000000000000000e+00,1
8.976697215644843242e-01,1.000000000000000000e+00,1
1.577865383101625607e+00,1.000000000000000000e+00,1
8.811928226214521542e-01,-1.000000000000000000e+00,1
1.200011217914475514e+00,1.000000000000000000e+00,1
8.017853473092538819e-01,-1.000000000000000000e+00,1
1.113227189407897111e-01,1.000000000000000000e+00,1
1.037609131677253022e-01,1.000000000000000000e+00,1
1.890978120806052099e+00,-1.000000000000000000e+00,1
1.560687905627023531e+00,1.000000000000000000e+00,1
2.122079529462603253e-01,1.000000000000000000e+00,1
6.250491606516891396e-01,1.000000000000000000e+00,1
1.808707595028516968e-01,1.000000000000000000e+00,1
8.018210164258657846e-01,1.000000000000000000e+00,1
8.815382852826436633e-01,1.000000000000000000e+00,1
1.259100691969432084e+00,1.000000000000000000e+00,1
9.159467236357887732e-01,1.000000000000000000e+00,1
1.171910976986195729e-01,1.000000000000000000e+00,1
8.398848485603703784e-01,1.000000000000000000e+00,1
1.905790401519533273e+00,1.000000000000000000e+00,1
5.695734946367806417e-01,1.000000000000000000e+00,1
8.811770388571312784e-01,1.000000000000000000e+00,1
1.641127796232533909e+00,1.000000000000000000e+00,1
1.602124246326408041e+00,-1.000000000000000000e+00,1
3.629396824644991471e-01,1.000000000000000000e+00,1
8.894295900846630465e-01,1.000000000000000000e+00,1
1.109525604195918724e+00,-1.000000000000000000e+00,1
1.857152776913171710e+00,-1.000000000000000000e+00,1
1.441331075453775368e+00,1.000000000000000000e+00,1
1.214933200743262498e+00,1.000000000000000000e+00,1
1.746426768117574913e+00,1.000000000000000000e+00,1
6.728469744807751285e-01,1.000000000000000000e+00,1
4.887663890198734595e-01,1.000000000000000000e+00,1
1.868015310737320744e+00,1.000000000000000000e+00,1
5.145556963273530959e-01,1.000000000000000000e+00,1
9.748544075010562304e-01,1.000000000000000000e+00,1
9.876266774324453657e-01,1.000000000000000000e+00,1
1.379604820711856972e+00,1.000000000000000000e+00,1
9.551543390404075851e-01,1.000000000000000000e+00,1
1.479755087027219806e+00,1.000000000000000000e+00,1
9.108681715282349600e-01,1.000000000000000000e+00,1
4.078794239540831645e-01,1.000000000000000000e+00,1
1.776688668752965938e-01,1.000000000000000000e+00,1
3.661300189846726783e-01,1.000000000000000000e+00,1
3.783661049158472123e-01,1.000000000000000000e+00,1
1.544918324570179191e+00,1.000000000000000000e+00,1
1.504582146232428697e+00,1.000000000000000000e+00,1
3.514408476171889673e-01,1.000000000000000000e+00,1
7.305804928639657581e-01,1.000000000000000000e+00,1
5.337299723242192595e-01,-1.000000000000000000e+00,1
9.476828637139849132e-01,1.000000000000000000e+00,1
3.603696881337368207e-01,1.000000000000000000e+00,1
7.159896377604383355e-01,1.000000000000000000e+00,1
7.124776436495954268e-01,1.000000000000000000e+00,1
1.501806137814252429e+00,1.000000000000000000e+00,1
1.483574448610185170e+00,1.000000000000000000e+00,1
1.602879421320085207e+00,1.000000000000000000e+00,1
2.263116709983304387e-01,1.000000000000000000e+00,1
7.081286896406521203e-01,1.000000000000000000e+00,1
1.595160669526802577e+00,-1.000000000000000000e+00,1
1.470728878001980044e+00,1.000000000000000000e+00,1
1.888898426030553468e+00,1.000000000000000000e+00,1


==> tables/toy_model_target.csv <==
xinv,xspr,y
-5.084659562699491708e-01,-1.000000000000000000e+00,0
-1.224394807302051635e-01,-1.000000000000000000e+00,0
-1.132382842478539819e+00,1.000000000000000000e+00,0
-1.556369647047996629e+00,1.000000000000000000e+00,0
-1.975133113844923294e+00,-1.000000000000000000e+00,0
-1.736102546499798116e+00,-1.000000000000000000e+00,0
-5.049737408444880948e-01,1.000000000000000000e+00,0
-1.610586922602170956e+00,-1.000000000000000000e+00,0
-1.239979735660017290e+00,-1.000000000000000000e+00,0
-3.969498032219007655e-01,-1.000000000000000000e+00,0
-1.311239814107255208e+00,-1.000000000000000000e+00,0
-4.749077751423604887e-01,1.000000000000000000e+00,0
-6.856006691461240532e-01,1.000000000000000000e+00,0
-3.332277323425214544e-01,-1.000000000000000000e+00,0
-7.945727501343413657e-01,-1.000000000000000000e+00,0
-6.100370309368357002e-01,1.000000000000000000e+00,0
-1.300421856568142687e+00,1.000000000000000000e+00,0
-1.824222943207169045e+00,-1.000000000000000000e+00,0
-1.678893726401399000e+00,1.000000000000000000e+00,0
-1.270654419266269652e+00,1.000000000000000000e+00,0
-1.830838136856055121e+00,-1.000000000000000000e+00,0
-1.442528379147935524e+00,-1.000000000000000000e+00,0
-1.738807494114269492e+00,1.000000000000000000e+00,0
-1.302078565208980576e+00,-1.000000000000000000e+00,0
-1.125438028087294429e+00,-1.000000000000000000e+00,0
-2.445921947646469974e-01,-1.000000000000000000e+00,0
-1.792875849711620173e+00,1.000000000000000000e+00,0
-7.269310811138534056e-01,1.000000000000000000e+00,0
-8.312417528733848648e-01,1.000000000000000000e+00,0
-2.925238872774731380e-01,1.000000000000000000e+00,0
-1.978521547320528207e+00,-1.000000000000000000e+00,0
-6.033590906829389144e-01,1.000000000000000000e+00,0
-1.083470084645074216e+00,1.000000000000000000e+00,0
-1.221872774346286050e+00,1.000000000000000000e+00,0
-1.110185764625152505e+00,1.000000000000000000e+00,0
-7.627777833535831498e-01,1.000000000000000000e+00,0
-1.506768776902070783e+00,-1.000000000000000000e+00,0
-9.463791478653797995e-01,1.000000000000000000e+00,0
-2.421477008475412251e-01,-1.000000000000000000e+00,0
-1.178604816026236346e-01,1.000000000000000000e+00,0
-1.600043155341985823e+00,1.000000000000000000e+00,0
-1.974294106482505917e+00,-1.000000000000000000e+00,0
-4.837135373622856171e-01,1.000000000000000000e+00,0
-1.522652052051345795e+00,1.000000000000000000e+00,0
-5.313796419132335025e-01,1.000000000000000000e+00,0
-1.199766485173407560e+00,-1.000000000000000000e+00,0
-1.261362490402025083e+00,-1.000000000000000000e+00,0
-1.227085058341390589e-01,1.000000000000000000e+00,0
-1.878689451109913477e+00,-1.000000000000000000e+00,0
-1.813917798089994982e+00,-1.000000000000000000e+00,0
-5.048302441695300402e-01,-1.000000000000000000e+00,0
-4.585705696560349320e-01,1.000000000000000000e+00,0
-3.016265662943102832e-01,1.000000000000000000e+00,0
-3.237120033423710463e-01,-1.000000000000000000e+00,0
-1.565356488731379336e+00,1.000000000000000000e+00,0
-9.378701818453596406e-01,-1.000000000000000000e+00,0
-8.499719621110506385e-01,-1.000000000000000000e+00,0
-1.840931372069328109e+00,-1.000000000000000000e+00,0
-6.119590254947779862e-01,-1.000000000000000000e+00,0
-1.512290539982162008e+00,1.000000000000000000e+00,0
-1.600144265208846006e+00,1.000000000000000000e+00,0
-1.198684132717705353e+00,-1.000000000000000000e+00,0
-6.114814660480716313e-01,-1.000000000000000000e+00,0
-1.203547501598112301e+00,-1.000000000000000000e+00,0
-1.445149164669572439e-01,-1.000000000000000000e+00,0
-1.620541200519156178e+00,-1.000000000000000000e+00,0
-1.118650459836755040e+00,1.000000000000000000e+00,0
-1.048084650066429813e+00,1.000000000000000000e+00,0
-8.127432895399639978e-01,1.000000000000000000e+00,0
-1.817024765274951603e+00,1.000000000000000000e+00,0
-3.045854228412472331e-01,1.000000000000000000e+00,0
-8.432550795159408086e-01,1.000000000000000000e+00,0
-1.164685538263740661e+00,1.000000000000000000e+00,0
-1.241695594813250647e+00,-1.000000000000000000e+00,0
-1.704630333919143759e+00,1.000000000000000000e+00,0
-1.077618079023929143e+00,-1.000000000000000000e+00,0
-3.366915987541574395e-01,1.000000000000000000e+00,0
-4.464633575688150557e-01,1.000000000000000000e+00,0
-1.243190305727565503e+00,-1.000000000000000000e+00,0
-2.566966570348225840e-01,1.000000000000000000e+00,0
-5.688417601372812715e-01,1.000000000000000000e+00,0
-1.504492917101297067e+00,1.000000000000000000e+00,0
-5.226135986447950632e-01,-1.000000000000000000e+00,0
-5.758160406363099781e-01,1.000000000000000000e+00,0
-4.147470369528865053e-01,1.000000000000000000e+00,0
-1.167517892859825990e+00,-1.000000000000000000e+00,0
-9.829323457851202317e-01,1.000000000000000000e+00,0
-9.099912970531982559e-01,1.000000000000000000e+00,0
-1.735414732528459680e-01,1.000000000000000000e+00,0
-1.297994406069723272e+00,1.000000000000000000e+00,0
-2.434116378212620724e-01,-1.000000000000000000e+00,0
-1.221408596244932365e+00,-1.000000000000000000e+00,0
-6.871179821568997870e-01,1.000000000000000000e+00,0
-6.962364587539227045e-01,1.000000000000000000e+00,0
-5.845038978924612660e-01,1.000000000000000000e+00,0
-1.641364398657101376e+00,-1.000000000000000000e+00,0
-1.530103132004709376e+00,1.000000000000000000e+00,0
-7.891112390037340329e-01,-1.000000000000000000e+00,0
-1.476463688031606214e-01,-1.000000000000000000e+00,0
-9.441174272470449491e-01,-1.000000000000000000e+00,0
1.992326689619982050e+00,-1.000000000000000000e+00,1
8.440333651432891937e-01,1.000000000000000000e+00,1
1.203053604962698753e+00,1.000000000000000000e+00,1
1.571955078731757105e-01,-1.000000000000000000e+00,1
2.409023400465535036e-01,-1.000000000000000000e+00,1
1.741089529450865925e+00,-1.000000000000000000e+00,1
5.553537455397025147e-01,-1.000000000000000000e+00,1
5.424834845070022338e-01,-1.000000000000000000e+00,1
1.413400174931862319e+00,-1.000000000000000000e+00,1
2.104662323617240705e-01,1.000000000000000000e+00,1
6.947009370048133903e-01,-1.000000000000000000e+00,1
1.782690387665813336e+00,-1.000000000000000000e+00,1
1.145011997677089832e+00,1.000000000000000000e+00,1
1.353827729272038649e+00,1.000000000000000000e+00,1
2.091276074232971127e-01,-1.000000000000000000e+00,1
4.220654725635405446e-01,1.000000000000000000e+00,1
1.250184570785824567e+00,1.000000000000000000e+00,1
7.231765292715960358e-01,-1.000000000000000000e+00,1
1.324999515841976061e+00,-1.000000000000000000e+00,1
1.555905544316026345e-01,1.000000000000000000e+00,1
1.593708621462072816e+00,-1.000000000000000000e+00,1
5.423597370350716762e-01,-1.000000000000000000e+00,1
1.111855636241835033e+00,-1.000000000000000000e+00,1
8.471118360869553943e-01,1.000000000000000000e+00,1
2.062158449956550677e-01,1.000000000000000000e+00,1
1.795819399725808951e+00,-1.000000000000000000e+00,1
6.653259044484464146e-01,1.000000000000000000e+00,1
9.376938045509728425e-01,1.000000000000000000e+00,1
1.522026714770048139e+00,1.000000000000000000e+00,1
3.818256590313154897e-01,1.000000000000000000e+00,1
7.900031838600891643e-01,1.000000000000000000e+00,1
1.614551506102523293e+00,-1.000000000000000000e+00,1
1.290437899889554263e+00,1.000000000000000000e+00,1
4.223466156278198325e-01,1.000000000000000000e+00,1
1.965978345328475596e+00,1.000000000000000000e+00,1
9.763643107862127746e-01,-1.000000000000000000e+00,1
2.561746629712828849e-01,-1.000000000000000000e+00,1
1.757261232448193766e+00,1.000000000000000000e+00,1
6.172167225699419779e-01,1.000000000000000000e+00,1
4.011259792709476191e-01,-1.000000000000000000e+00,1
8.878231683315083167e-01,-1.000000000000000000e+00,1
1.817999771334420922e+00,-1.000000000000000000e+00,1
3.145965759090639802e-01,-1.000000000000000000e+00,1
1.262702104292822147e+00,1.000000000000000000e+00,1
1.986977552369632694e+00,-1.000000000000000000e+00,1
7.689371800854285510e-01,1.000000000000000000e+00,1
7.704671580791053742e-01,1.000000000000000000e+00,1
8.222713367019804931e-01,1.000000000000000000e+00,1
1.213281739085072308e+00,-1.000000000000000000e+00,1
7.873190430799801298e-01,1.000000000000000000e+00,1
1.342621897571558476e+00,-1.000000000000000000e+00,1
5.676142081975498188e-01,1.000000000000000000e+00,1
1.075926676796856940e+00,1.000000000000000000e+00,1
1.323965236979204985e+00,1.000000000000000000e+00,1
1.561787854429067313e+00,1.000000000000000000e+00,1
1.023114655956049335e+00,-1.000000000000000000e+00,1
5.556366331238804523e-01,-1.000000000000000000e+00,1
1.080583944961089005e+00,1.000000000000000000e+00,1
1.013572537721117106e+00,1.000000000000000000e+00,1
1.118864803937500874e+00,-1.000000000000000000e+00,1
9.108356014628976594e-01,-1.000000000000000000e+00,1
9.542547891770554180e-01,1.000000000000000000e+00,1
1.635639343488042297e+00,-1.000000000000000000e+00,1
1.438480775663423916e+00,1.000000000000000000e+00,1
4.087623955651535912e-01,-1.000000000000000000e+00,1
5.695297590728840564e-01,-1.000000000000000000e+00,1
1.122885233558825968e+00,1.000000000000000000e+00,1
1.876529656978542127e+00,-1.000000000000000000e+00,1
1.927297954798364410e+00,-1.000000000000000000e+00,1
1.054161358563472817e+00,-1.000000000000000000e+00,1
1.909602539481075612e+00,-1.000000000000000000e+00,1
1.820749694634585802e+00,-1.000000000000000000e+00,1
8.923847035016176932e-01,1.000000000000000000e+00,1
1.376728064110780858e+00,-1.000000000000000000e+00,1
1.167926256743477609e+00,1.000000000000000000e+00,1
7.030266769528207282e-01,1.000000000000000000e+00,1
1.863880029521739923e+00,-1.000000000000000000e+00,1
1.224417903660787843e+00,1.000000000000000000e+00,1
1.205330201139305446e+00,1.000000000000000000e+00,1
1.227384574920212135e+00,-1.000000000000000000e+00,1
2.532232842729462696e-01,-1.000000000000000000e+00,1
1.965111803536088386e+00,-1.000000000000000000e+00,1
3.973366779385326675e-01,-1.000000000000000000e+00,1
5.326748690100850947e-01,-1.000000000000000000e+00,1
1.445530602148486610e+00,-1.000000000000000000e+00,1
1.444045789194957186e+00,1.000000000000000000e+00,1
8.801254356991612404e-01,1.000000000000000000e+00,1
1.686641435580559234e-01,-1.000000000000000000e+00,1
1.042708134834542610e+00,1.000000000000000000e+00,1
3.299234212761615881e-01,1.000000000000000000e+00,1
1.864555838462847781e+00,1.000000000000000000e+00,1
9.233794911964101626e-01,-1.000000000000000000e+00,1
9.807848640780197913e-01,-1.000000000000000000e+00,1
1.756261012540782041e+00,1.000000000000000000e+00,1
1.678071591258488482e+00,1.000000000000000000e+00,1
6.398909291313151781e-01,-1.000000000000000000e+00,1
1.900530204231322962e-01,-1.000000000000000000e+00,1
1.275355805121511255e+00,-1.000000000000000000e+00,1
1.869735312094042756e+00,1.000000000000000000e+00,1
3.432278489083951944e-01,-1.000000000000000000e+00,1


==> tables/tps_bar_plots_ablation_plus_QTC.csv <==
index,exp_index,Dataset,Method,ConformalPredictor,Top1,Top5,alpha,use_platt_scaling,calibrated_tau,original_coverage,original_size,oracle_tau,predicted_alpha,predicted_tau,predicted_coverage,predicted_size,on_classes_of,raps_kreg,raps_lambda,shift_type
0,3,ImageNetV2,ACR,TPS,0.633,0.847,0.1,FALSE,0.9612479916616080,0.812,2.475,0.9940198985122140,,0.989107608795166,0.877,4.788,,-1.0,0.0,ImageNet
1,0,ImageNetV2,CHR,TPS,0.633,0.847,0.1,FALSE,0.9612479916616080,0.812,2.475,0.9940198985122140,,0.9897371530532840,0.88,4.954,,-1.0,0.0,ImageNet
2,1,ImageNetV2,CHR-,TPS,0.633,0.847,0.1,FALSE,0.9612479916616080,0.812,2.475,0.9940198985122140,,0.9896599054336550,0.88,4.934,,-1.0,0.0,ImageNet
3,4,ImageNetV2,DCR,TPS,0.633,0.847,0.1,FALSE,0.9612479916616080,0.812,2.475,0.9940198985122140,,0.9884305446251040,0.874,4.635,,-1.0,0.0,ImageNet
4,2,ImageNetV2,PCR,TPS,0.633,0.847,0.1,FALSE,0.9612479916616080,0.812,2.475,0.9940198985122140,,0.9910348653793340,0.885,5.335,,-1.0,0.0,ImageNet
5,2,ImageNetV2,QTC-T,TPS,0.633,0.847,0.1,FALSE,0.9612479916616080,0.812,2.475,0.9940198985122140,0.0523799993097782,0.9929141575320920,0.894,6.072,,-1.0,0.0,ImageNet
6,2,ImageNetV2,QTC-S,TPS,0.633,0.847,0.1,FALSE,0.9612479916616080,0.812,2.475,0.9940198985122140,0.0591999888420105,0.990349608864082,0.883,5.129,,-1.0,0.0,ImageNet
7,2,ImageNetV2,QTC,TPS,0.633,0.847,0.1,FALSE,0.9612479916616080,0.812,2.475,0.9940198985122140,0.0523799993097782,0.9929141575320920,0.894,6.072,,-1.0,0.0,ImageNet
8,15,ImageNet-Sketch,ACR,TPS,0.241,0.413,0.1,FALSE,0.9612479916616080,0.38,3.365,0.9999629368327710,,0.9988256692886350,0.646,49.811,,-1.0,0.0,ImageNet
9,12,ImageNet-Sketch,CHR,TPS,0.241,0.413,0.1,FALSE,0.9612479916616080,0.38,3.365,0.9999629368327710,,0.9981303215026860,0.607,35.48,,-1.0,0.0,ImageNet
10,13,ImageNet-Sketch,CHR-,TPS,0.241,0.413,0.1,FALSE,0.9612479916616080,0.38,3.365,0.9999629368327710,,0.9987722635269160,0.642,48.245,,-1.0,0.0,ImageNet
11,16,ImageNet-Sketch,DCR,TPS,0.241,0.413,0.1,FALSE,0.9612479916616080,0.38,3.365,0.9999629368327710,,0.9989542811020020,0.656,54.079,,-1.0,0.0,ImageNet
12,14,ImageNet-Sketch,PCR,TPS,0.241,0.413,0.1,FALSE,0.9612479916616080,0.38,3.365,0.9999629368327710,,0.98870450258255,0.468,8.804,,-1.0,0.0,ImageNet
13,16,ImageNet-Sketch,QTC-T,TPS,0.241,0.413,0.1,FALSE,0.9612479916616080,0.38,3.365,0.9999629368327710,0.0074399998411536,0.9999075349401600,0.844,228.134,,-1.0,0.0,ImageNet
14,16,ImageNet-Sketch,QTC-S,TPS,0.241,0.413,0.1,FALSE,0.9612479916616080,0.38,3.365,0.9999629368327710,0.0099039077758789,0.9998268497900180,0.799,166.213,,-1.0,0.0,ImageNet
15,16,ImageNet-Sketch,QTC,TPS,0.241,0.413,0.1,FALSE,0.9612479916616080,0.38,3.365,0.9999629368327710,0.0074399998411536,0.9999075349401600,0.844,228.134,,-1.0,0.0,ImageNet
16,9,ImageNet-R,ACR,TPS,0.237,0.366,0.1,FALSE,0.9612479916616080,0.343,3.445,0.999991546873742,,0.998757004737854,0.561,45.906,,-1.0,0.0,ImageNet
17,6,ImageNet-R,CHR,TPS,0.237,0.366,0.1,FALSE,0.9612479916616080,0.343,3.445,0.999991546873742,,0.9982367753982540,0.536,35.903,,-1.0,0.0,ImageNet
18,7,ImageNet-R,CHR-,TPS,0.237,0.366,0.1,FALSE,0.9612479916616080,0.343,3.445,0.999991546873742,,0.9983654022216800,0.542,37.876,,-1.0,0.0,ImageNet
19,10,ImageNet-R,DCR,TPS,0.237,0.366,0.1,FALSE,0.9612479916616080,0.343,3.445,0.999991546873742,,0.9988778828485610,0.568,49.266,,-1.0,0.0,ImageNet
20,8,ImageNet-R,PCR,TPS,0.237,0.366,0.1,FALSE,0.9612479916616080,0.343,3.445,0.999991546873742,,0.970234751701355,0.357,4.228,,-1.0,0.0,ImageNet
21,9,ImageNet-R,QTC-T,TPS,0.237,0.366,0.1,FALSE,0.9612479916616080,0.343,3.445,0.999991546873742,0.0086799999698996,0.999870003812125,0.729,182.369,,-1.0,0.0,ImageNet
22,9,ImageNet-R,QTC-S,TPS,0.237,0.366,0.1,FALSE,0.9612479916616080,0.343,3.445,0.999991546873742,0.0078333616256713,0.9998958782807610,0.746,204.023,,-1.0,0.0,ImageNet
23,9,ImageNet-R,QTC,TPS,0.237,0.366,0.1,FALSE,0.9612479916616080,0.343,3.445,0.999991546873742,0.0078333616256713,0.9998958782807610,0.746,204.023,,-1.0,0.0,ImageNet
24,15,living17,ACR,TPS,0.513,0.89,0.1,FALSE,0.7132249676339770,0.554,1.115,0.9988047586593240,,0.9448884129524230,0.701,2.002,,-1.0,0.0,BREEDS
25,12,living17,CHR,TPS,0.513,0.89,0.1,FALSE,0.7132249676339770,0.554,1.115,0.9988047586593240,,0.9580174684524540,0.728,2.178,,-1.0,0.0,BREEDS
26,13,living17,CHR-,TPS,0.513,0.89,0.1,FALSE,0.7132249676339770,0.554,1.115,0.9988047586593240,,0.9503175616264340,0.711,2.07,,-1.0,0.0,BREEDS
27,16,living17,DCR,TPS,0.513,0.89,0.1,FALSE,0.7132249676339770,0.554,1.115,0.9988047586593240,,0.9465857349984780,0.703,2.024,,-1.0,0.0,BREEDS
28,14,living17,PCR,TPS,0.513,0.89,0.1,FALSE,0.7132249676339770,0.554,1.115,0.9988047586593240,,0.9522504210472110,0.714,2.095,,-1.0,0.0,BREEDS
29,16,living17,QTC-T,TPS,0.513,0.89,0.1,FALSE,0.7132249676339770,0.554,1.115,0.9988047586593240,0.0341176465153694,0.9695099670537810,0.754,2.419,,-1.0,0.0,BREEDS
30,16,living17,QTC-S,TPS,0.513,0.89,0.1,FALSE,0.7132249676339770,0.554,1.115,0.9988047586593240,0.0052941441535949,0.9995188866660690,0.929,6.512,,-1.0,0.0,BREEDS
31,16,living17,QTC,TPS,0.513,0.89,0.1,FALSE,0.7132249676339770,0.554,1.115,0.9988047586593240,0.0052941441535949,0.9995188866660690,0.929,6.512,,-1.0,0.0,BREEDS
32,9,entity30,ACR,TPS,0.474,0.81,0.1,FALSE,0.8503364857383070,0.574,1.492,0.998270633562887,,0.9715083837509160,0.728,3.045,,-1.0,0.0,BREEDS
33,6,entity30,CHR,TPS,0.474,0.81,0.1,FALSE,0.8503364857383070,0.574,1.492,0.998270633562887,,0.9777593612670900,0.75,3.36,,-1.0,0.0,BREEDS
34,7,entity30,CHR-,TPS,0.474,0.81,0.1,FALSE,0.8503364857383070,0.574,1.492,0.998270633562887,,0.9755421876907350,0.742,3.242,,-1.0,0.0,BREEDS
35,10,entity30,DCR,TPS,0.474,0.81,0.1,FALSE,0.8503364857383070,0.574,1.492,0.998270633562887,,0.9713837068624800,0.728,3.04,,-1.0,0.0,BREEDS
36,8,entity30,PCR,TPS,0.474,0.81,0.1,FALSE,0.8503364857383070,0.574,1.492,0.998270633562887,,0.9751249551773070,0.74,3.218,,-1.0,0.0,BREEDS
37,9,entity30,QTC-T,TPS,0.474,0.81,0.1,FALSE,0.8503364857383070,0.574,1.492,0.998270633562887,0.0305000003427267,0.9871308470149060,0.791,4.153,,-1.0,0.0,BREEDS
38,9,entity30,QTC-S,TPS,0.474,0.81,0.1,FALSE,0.8503364857383070,0.574,1.492,0.998270633562887,0.0109999775886535,0.9978639189847710,0.89,7.488,,-1.0,0.0,BREEDS
39,9,entity30,QTC,TPS,0.474,0.81,0.1,FALSE,0.8503364857383070,0.574,1.492,0.998270633562887,0.0109999775886535,0.9978639189847710,0.89,7.488,,-1.0,0.0,BREEDS
40,3,entity13,ACR,TPS,0.594,0.934,0.1,FALSE,0.6506424417587430,0.613,1.038,0.992431316773436,,0.9207738041877750,0.763,1.754,,-1.0,0.0,BREEDS
41,0,entity13,CHR,TPS,0.594,0.934,0.1,FALSE,0.6506424417587430,0.613,1.038,0.992431316773436,,0.933856189250946,0.777,1.85,,-1.0,0.0,BREEDS
42,1,entity13,CHR-,TPS,0.594,0.934,0.1,FALSE,0.6506424417587430,0.613,1.038,0.992431316773436,,0.9315114617347720,0.775,1.83,,-1.0,0.0,BREEDS
43,4,entity13,DCR,TPS,0.594,0.934,0.1,FALSE,0.6506424417587430,0.613,1.038,0.992431316773436,,0.9251756837459710,0.768,1.783,,-1.0,0.0,BREEDS
44,2,entity13,PCR,TPS,0.594,0.934,0.1,FALSE,0.6506424417587430,0.613,1.038,0.992431316773436,,0.9420192837715150,0.787,1.93,,-1.0,0.0,BREEDS
45,2,entity13,QTC-T,TPS,0.594,0.934,0.1,FALSE,0.6506424417587430,0.613,1.038,0.992431316773436,0.0358461551368236,0.9571047307098320,0.812,2.115,,-1.0,0.0,BREEDS
46,2,entity13,QTC-S,TPS,0.594,0.934,0.1,FALSE,0.6506424417587430,0.613,1.038,0.992431316773436,0.012000024318695,0.994881471768668,0.916,3.783,,-1.0,0.0,BREEDS
47,2,entity13,QTC,TPS,0.594,0.934,0.1,FALSE,0.6506424417587430,0.613,1.038,0.992431316773436,0.012000024318695,0.994881471768668,0.916,3.783,,-1.0,0.0,BREEDS
